Knowledge-based model validation using a custom metric

Vehicle models have a long history of research and as of today are able to model the involved physics in a reasonable manner. However, each new vehicle has its new characteristics or parameters. The identification of these is the main task of an engineer. To validate whether the correct parameter set has been chosen is a tedious task and often can only be performed by experts. Metrics known commonly used in literature are able to compare different results under certain aspects. However, they fail to answer the question: Are the models accurate enough? In this article, we propose the usage of a custom metric trained on the knowledge of experts to tackle this problem. Our approach involves three main steps: first, the formalized collection of subject matter experts' opinion on the question: Having seen the measurement and simulation time series in comparison, is the model quality sufficient? From this step, we obtain a data set that is able to quantify the sufficiency of a simulation result based on a comparison to corresponding experimental data. In a second step, we compute common model metrics on the measurement and simulation time series and use these model metrics as features to a regression model. Third, we fit a regression model to the experts' opinions. This regression model, i.e., our custom metric, can than predict the sufficiency of a new simulation result and gives a confidence on this prediction.

==> Data/Experiments_and_Simulation_Data/Evaluations.txt <==
#pictureIndex rating
1	0.5
2	0.5
3	0.5
4	0.5
5	0.5
6	0.5
7	0.5
8	0.5
9	0.5
10	0.5

==> Data/Experiments_and_Simulation_Data/Ramp1_torECU_meas.csv <==
0.082031
0.082031
0.094727
0.079102
0.079102
0.075195
0.075195
0.0625
0.082031
0.083008
0.082031
0.079102
0.082031
0.082031
0.10254
0.070313
0.082031
0.10645
0.074219
0.089844
0.086914
0.083008
0.083008
0.083008
0.083008
0.079102
0.079102
0.079102
0.082031
0.085938
0.070313
0.079102
0.066406
0.079102
0.066406
0.075195
0.05957
0.085938
0.075195
0.071289
0.071289
0.071289
0.071289
0.058594
0.035156
0.066406
0.083008
0.082031
0.063477
0.043945
0.043945
0.046875
0.058594
0.024414
0.054688
0.051758
0.083008
0.1875
0.29004
0.23926
0.2627
0.24707
0.2002
0.20703
0.22363
0.20801
0.18848
0.21191
0.19238
0.21484
0.23828
0.28223
0.29395
0.28613
0.29395
0.26953
0.23535
0.27344
0.25781
0.27832
0.25781
0.26563
0.30859
0.27734
0.29688
0.2666
0.28906
0.28906
0.30859
0.28125
0.2627
0.27832
0.28223
0.25879
0.27344
0.28223
0.29395
0.30566
0.26563
0.27441
0.27441
0.30176
0.28516
0.27832
0.28613
0.30957
0.26563
0.28223
0.29688
0.27344
0.29395
0.28516
0.28906
0.26953
0.28223
0.28125
0.2666
0.28125
0.29785
0.27051
0.2627
0.25781
0.30469
0.27832
0.2627
0.28223
0.29004
0.27832
0.26953
0.29297
0.28516
0.25879
0.27734
0.26172
0.29297
0.30078
0.26953
0.28125
0.26563
0.26172
0.27344
0.27441
0.27344
0.24707
0.28516
0.28516
0.2666
0.27441
0.28613
0.29297
0.27441
0.28613
0.28516
0.28613
0.28906
0.29004
0.28516
0.27441
0.29297
0.29004
0.28613
0.30469
0.29688
0.26953
0.27051
0.30078
0.29004
0.30566
0.27441
0.29395
0.29004
0.30176
0.29004
0.28906
0.26563
0.28125
0.2666
0.27734
0.27441
0.28125
0.27734
0.26563
0.29297
0.29297
0.29004
0.28125
0.26172
0.27441
0.25488
0.25391
0.25098
0.23828
0.25879
0.25781
0.24316
0.25781
0.25488
0.25098
0.25391
0.25488
0.25
0.24316
0.24707
0.25
0.23828
0.24707
0.25
0.25488
0.26172
0.24707
0.24316
0.23047
0.24707
0.23145
0.24219
0.24219
0.24609
0.24707
0.25
0.24609
0.24707
0.25488
0.25488
0.24707
0.25
0.24219
0.24316
0.23145
0.24316
0.2627
0.21875
0.24609
0.24609
0.24707
0.24707
0.23828
0.23828
0.23535
0.25098
0.2627
0.25391
0.2627
0.23047
0.24316
0.25879
0.23926
0.22363
0.23535
0.23438
0.23828
0.23828
0.25
0.22266
0.23828
0.23828
0.21875
0.23535
0.22168
0.21875
0.24316
0.25098
0.23145
0.21484
0.22754
0.21582
0.24707
0.20703
0.23438
0.25098
0.24609
0.24707
0.24316
0.22266
0.23438
0.23047
0.22266
0.24316
0.25488
0.24609
0.25098
0.24316
0.2627
0.23828
0.27051
0.25781
0.25781
0.25488
0.26172
0.24609
0.25879
0.25781
0.24707
0.25391
0.26563
0.28906
0.27734
0.25879
0.28906
0.27832
0.27441
0.29395
0.26563
0.25781
0.25098
0.26172
0.24609
0.28516
0.28223
0.27344
0.27734
0.27051
0.27051
0.25879
0.27051
0.25488
0.26953
0.28516
0.27051
0.25781
0.27832
0.26563
0.25391
0.25391
0.25879
0.23926
0.25781
0.23828
0.24316
0.25
0.27441
0.24316
0.25781
0.25098
0.25098
0.24707
0.24707
0.23926
0.23535
0.24707
0.2627
0.25391
0.26953
0.25
0.25781
0.25
0.23047
0.23828
0.2666
0.25781
0.25781
0.25
0.25
0.23535
0.22754
0.22754
0.20703
0.25
0.17285
0.042969
0.019531
0.03125
0.035156
0.040039
0.066406
0.12598
0.12891
0.12598
0.10547
0.10645
0.09082
0.086914
0.054688
0.040039
0.016602
0.012695
0.050781
0.055664
0.075195
0.09375
0.083008
0.066406
0.050781
0.02832
0.039063
0.039063
0.016602
0.024414
0.020508
0.023438
0.020508
0.042969
0.051758
0.058594
0.0048828
0.015625
0.016602
0.024414
0.024414
0.024414
0.023438
0.0048828
0.023438
0.027344
0.050781
0.047852
0.063477
0.023438
0.050781
0.054688
0.036133
0.019531
0.02832
0.016602
0.032227
0.035156
0.016602
0.012695
0.027344
0.03125
0.046875
0.012695
0.042969
0.02832
0.032227
0.035156
0.046875
0.035156
0.050781
0.016602
0.036133
0.036133
0.036133
0.036133
0.054688
0.040039
0.039063
0.039063
0.042969
0.039063
0.055664
0.05957
0.05957
0.02832
0.055664
0.042969
0.042969
0.027344
0.039063
0.055664
0.040039
0.023438
0.020508
0.015625
0.046875
0.032227
0.050781
0.019531
0.032227
0.036133
0.019531
0.036133
0.051758
0.042969
0.046875
0.046875
0.063477
0.032227
0.02832
0.05957
0.0625
0.047852
0.046875
0.046875
0.043945
0.051758
0.051758
0.051758
0.067383
0.055664
0.055664
0.023438
0.070313
0.051758
0.035156
0.03125
0.043945
0.047852
0.047852
0.035156
0.063477
0.035156
0.047852
0.067383
0.055664
0.039063
0.051758
0.051758
0.067383
0.047852
0.047852
0.036133
0.042969
0.046875
0.043945
0.043945
0.047852
0.020508
0.066406
0.047852
0.03125
0.047852
0.027344
0.040039
0.024414
0.039063
0.054688
0.020508
0.046875
0.035156
0.035156
0.035156
0.035156
0.03125
0.027344
0.011719
0.040039
0.047852
0.016602
0.03125
0.03125
0.03125
0.011719
0.043945
0.032227
0.035156
0.032227
0.036133
0.020508
0.035156
0.054688
0.043945
0.046875
0.063477
0.055664
0.055664
0.040039
0.055664
0.070313
0.058594
0.0625
0.063477
0.047852
0.063477
0.0625
0.046875
0.063477
0.047852
0.0625
0.097656
0.071289
0.05957
0.071289
0.079102
0.074219
0.082031
0.098633
0.083008
0.066406
0.086914
0.10547
0.09375
0.09082
0.09375
0.12891
0.083008
0.10156
0.10547
0.10547
0.10156
0.10156
0.10156
0.10156
0.086914
0.086914
0.12109
0.10547
0.10645
0.086914
0.083008
0.097656
0.083008
0.10156
0.097656
0.11816
0.070313
0.097656
0.083008
0.094727
0.097656
0.09082
0.074219
0.083008
0.083008
0.10156
0.067383
0.082031
0.063477
0.0625
0.058594
0.085938
0.058594
0.052734
0.063477
0.072266
0.067383
0.082031
0.071289
0.063477
0.063477
0.05957
0.078125
0.0625
0.078125
0.047852
0.05957
0.063477
0.083008
0.071289
0.086914
0.074219
0.086914
0.074219
0.078125
0.078125
0.0625
0.055664
0.074219
0.09082
0.087891
0.097656
0.086914
0.086914
0.089844
0.11035
0.079102
0.1123
0.11719
0.092773
0.086914
0.086914
0.097656
0.097656
0.11328
0.097656
0.10156
0.11328
0.11719
0.10254
0.098633
0.19238
0.27051
0.27148
0.25098
0.23242
0.21191
0.1875
0.18066
0.21973
0.21484
0.19629
0.1875
0.19531
0.24316
0.27734
0.3125
0.29004
0.25098
0.27441
0.22754
0.23535
0.25
0.2666
0.26172
0.27832
0.28125
0.27051
0.2666
0.27051
0.28125
0.26172
0.3125
0.2666
0.2666
0.26563
0.27734
0.25879
0.27734
0.2627
0.25
0.28125
0.25
0.28223
0.29395
0.25
0.28223
0.27734
0.2666
0.29688
0.2627
0.29297
0.28223
0.2832
0.27344
0.28711
0.27832
0.3125
0.25781
0.28613
0.27734
0.27051
0.27344
0.30469
0.25391
0.30176
0.28613
0.29395
0.27832
0.29297
0.29004
0.28516
0.30566
0.29395
0.29297
0.27051
0.29297
0.27344
0.28906
0.30078
0.29785
0.29395
0.29395
0.29395
0.27441
0.30078
0.27344
0.28418
0.28223
0.27246
0.2627
0.27734
0.27734
0.27344
0.2666
0.26953
0.26953
0.26953
0.28906
0.28906
0.27344
0.30469
0.29004
0.27637
0.29688
0.29199
0.28125
0.28223
0.28223
0.27832
0.26953
0.27051
0.25
0.2627
0.2627
0.28125
0.2666
0.26172
0.28125
0.28613
0.27344
0.27539
0.27734
0.27051
0.25488
0.27441
0.26172
0.29395
0.26172
0.25488
0.24707
0.23145
0.23047
0.25
0.25488
0.24609
0.25
0.24414
0.24316
0.23926
0.24609
0.24219
0.26953
0.23926
0.26172
0.24316
0.23926
0.23828
0.23926
0.23438
0.21875
0.22754
0.21973
0.22559
0.21973
0.22266
0.19629
0.2041
0.20703
0.23047
0.18848
0.22266
0.20703
0.18848
0.2041
0.18848
0.17188
0.1875
0.17188
0.2041
0.18848
0.16895
0.19141
0.18066
0.18359
0.16406
0.18066
0.17676
0.16113
0.16016
0.17676
0.17578
0.17578
0.2002
0.2002
0.19141
0.19238
0.18066
0.17188
0.18457
0.18457
0.18457
0.18848
0.17188
0.18066
0.19141
0.18066
0.17285
0.19531
0.20703
0.19922
0.19922
0.18066
0.19922
0.18848
0.17188
0.16406
0.19141
0.1875
0.16797
0.18457
0.16797
0.16016
0.19141
0.18066
0.18359
0.16797
0.19238
0.17676
0.19238
0.17676
0.19531
0.18457
0.18066
0.18066
0.17969
0.16113
0.16797
0.16016
0.17578
0.17285
0.14063
0.15332
0.18457
0.17285
0.21484
0.16113
0.17969
0.15723
0.17578
0.17676
0.18457
0.1875
0.18359
0.1416
0.18359
0.17676
0.18066
0.18066
0.16016
0.16895
0.16016
0.17188
0.16504
0.17188
0.17578
0.16113
0.16797
0.14941
0.16113
0.14453
0.15723
0.16016
0.17285
0.15723
0.17188
0.15723
0.16895
0.19141
0.17285
0.16406
0.15723
0.15723
0.16113
0.14453
0.16797
0.1416
0.16016
0.11426
0.14551
0.17188
0.15723
0.16113
0.19238
0.15332
0.18457
0.16406
0.14063
0.17578
0.17676
0.18066
0.19629
0.14941
0.2002
0.19141
0.20801
0.16406
0.18848
0.19531
0.18848
0.18848
0.18848
0.18066
0.13281
-0.042969
-0.011719
0.0039063
0.097656
0.11426
0.10547
0.15625
0.1416
0.10938
0.10938
0.083008
0.094727
0.050781
0.016602
0.03125
0.023438
0.02832
0.055664
0.10156
0.067383
0.082031
0.074219
0.011719
0.012695
0.023438
0.036133
0.047852
0.058594
0.058594
0.023438
0.036133
0.011719
0.043945
0.0087891
0.039063
0.020508
0.035156
0.039063
0.03125
0.011719
0.032227
0.047852
0.023438
0.036133
0.027344
0.0087891
0.023438
0.039063
0.020508
0.026367
0.024414
0.039063
0.027344
0.024414
0.040039
0.020508
0.020508
0.036133
0.011719
0.042969
0.019531
0.051758
0.020508
0.047852
0.039063
0.067383
0.0625
0.046875
0.043945
0.027344
0.042969
0.042969
0.042969
0.055664
0.039063
0.023438
0.036133
0.055664
0.042969
0.027344
0.023438
0.039063
0.02832
0.042969
0.042969
0.023438
0.039063
0.039063
0.039063
0.051758
0.02832
0.058594
0.042969
0.055664
0.0625
0.032227
0.02832
0.039063
0.023438
0.043945
0.027344
0.036133
0.051758
0.051758
0.039063
0.032227
0.032227
0.02832
0.032227
0.032227
0.032227
0.046875
0.032227
0.019531
0.032227
0.050781
0.050781
0.051758
0.039063
0.027344
0.039063
0.023438
0.032227
0.032227
0.016602
0.046875
0.032227
0.046875
0.016602
0.032227
0.036133
0.040039
0.023438
0.040039
0.05957
0.042969
0.046875
0.040039
0.040039
0.040039
0.023438
0.036133
0.036133
0.050781
0.040039
0.023438
0.040039
0.05957
0.043945
0.03418
0.023438
0.040039
0.043945
0.043945
0.03125
0.05957
0.046875
0.027344
0.027344
0.027344
0.042969
0.027344
0.027344
0.036133
0.054688
0.040039
0.036133
0.032227
0.058594
0.023438
0.016602
0.036133
0.024414
0.055664
0.050781
0.051758
0.055664
0.055664
0.058594
0.039063
0.05957
0.054688
0.058594
0.0625
0.063477
0.083008
0.070313
0.070313
0.058594
0.070313
0.054688
0.067383
0.050781
0.063477
0.063477
0.050781
0.063477
0.05957
0.043945
0.040039
0.054688
0.058594
0.058594
0.0625
0.0625
0.078125
0.063477
0.067383
0.067383
0.071289
0.035156
0.063477
0.02832
0.058594
0.040039
0.055664
0.058594
0.039063
0.058594
0.040039
0.074219
0.042969
0.058594
0.054688
0.058594
0.071289
0.055664
0.074219
0.058594
0.043945
0.058594
0.040039
0.066406
0.040039
0.055664
0.054688
0.054688
0.055664
0.040039
0.039063
0.05957
0.058594
0.058594
0.042969
0.058594
0.058594
0.036133
0.054688
0.051758
0.054688
0.058594
0.05957
0.040039
0.058594
0.058594
0.05957
0.078125
0.075195
0.063477
0.040039
0.0625
0.05957
0.042969
0.046875
0.043945
0.058594
0.05957
0.036133
0.055664
0.023438
0.047852
0.050781
0.050781
0.051758
0.054688
0.039063
0.070313
0.055664
0.058594
0.05957
0.063477
0.0625
0.066406
0.0625
0.051758
0.083008
0.070313
0.063477
0.071289
0.066406
0.075195
0.074219
0.058594
0.070313
0.032227
0.067383
0.067383
0.066406
0.09375
0.063477
-0.043945
-0.16895
-0.14063
-0.074219
-0.043945
0.03125
0.032227
0.023438
0.019531
0.032227
0.023438
0.012695
-0.023438
-0.085938
-0.10547
-0.11719
-0.097656
-0.070313
-0.043945
-0.032227
-0.023438
-0.046875
-0.054688
-0.054688
-0.083008
-0.09375
-0.078125
-0.074219
-0.075195
-0.083008
-0.070313
-0.074219
-0.079102
-0.05957
-0.075195
-0.067383
-0.082031
-0.086914
-0.067383
-0.071289
-0.085938
-0.078125
-0.055664
-0.063477
-0.097656
-0.10156
-0.078125
-0.063477
-0.078125
-0.098633
-0.074219
-0.074219
-0.040039
-0.074219
-0.085938
-0.054688
-0.079102
-0.085938
-0.070313
-0.082031
-0.054688
-0.074219
-0.067383
-0.066406
-0.079102
-0.09375
-0.086914
-0.075195
-0.058594
-0.082031
-0.046875
-0.083008
-0.05957
-0.043945
-0.058594
-0.063477
-0.047852
-0.0625
-0.050781
-0.066406
-0.0625
-0.074219
-0.066406
-0.074219
-0.066406
-0.05957
-0.079102
-0.067383
-0.055664
-0.070313
-0.066406
-0.070313
-0.05957
-0.055664
-0.066406
-0.070313
-0.066406
-0.089844
-0.051758
-0.0625
-0.067383
-0.067383
-0.054688
-0.067383
-0.036133
-0.055664
-0.050781
-0.040039
-0.050781
-0.047852
-0.02832
-0.036133
-0.03125
-0.024414
-0.042969
-0.050781
-0.042969
-0.046875
-0.042969
-0.012695
-0.027344
-0.0087891
-0.02832
-0.02832
-0.042969
-0.016602
-0.0078125
-0.020508
-0.023438
-0.023438
-0.0078125
-0.020508
-0.011719
0.00097656
0.0
-0.011719
-0.011719
-0.012695
-0.0048828
-0.0039063
-0.0087891
-0.03125
0.012695
-0.0078125
0.015625
-0.035156
-0.0039063
-0.0087891
-0.012695
-0.00097656
-0.0048828
0.0087891
0.012695
-0.015625
0.0
0.0
-0.0048828
-0.0078125
-0.0087891
-0.011719
-0.00097656
-0.012695
0.012695
-0.020508
-0.0078125
0.00097656
-0.015625
-0.0048828
-0.016602
-0.023438
-0.023438
-0.0078125
-0.019531
-0.032227
-0.0039063
-0.042969
-0.039063
-0.023438
-0.02832
-0.035156
-0.039063
-0.02832
-0.03125
-0.040039
-0.035156
-0.055664
-0.058594
-0.043945
-0.027344
-0.0625
-0.055664
-0.035156
-0.047852
-0.058594
-0.039063
-0.043945
-0.05957
-0.040039
-0.050781
-0.027344
-0.024414
-0.023438
-0.027344
-0.055664
-0.023438
-0.019531
-0.032227
-0.036133
-0.03125
-0.027344
-0.039063
-0.032227
-0.024414
-0.035156
-0.019531
-0.03418
-0.019531
-0.043945
-0.02832
-0.036133
-0.015625
-0.047852
-0.023438
-0.023438
-0.02832
-0.020508
-0.020508
-0.023438
-0.027344
-0.019531
-0.011719
-0.027344
-0.015625
-0.030273
-0.015625
-0.043945
-0.016602
-0.03125
-0.039063
-0.035156
-0.027344
-0.011719
-0.012695
-0.027344
-0.011719
-0.016602
-0.035156
-0.024414
-0.024414
-0.047852
-0.032227
-0.032227
-0.016602
-0.03125
-0.043945
-0.023438
-0.011719
-0.0078125
-0.0078125
-0.042969
-0.035156
-0.015625
-0.027344
-0.036133
-0.027344
-0.011719
-0.027344
-0.020508
-0.016602
-0.020508
-0.016602
-0.032227
-0.012695
-0.0048828
-0.020508
-0.0078125
-0.011719
-0.020508
-0.020508
-0.039063
-0.027344
-0.032227
-0.016602
-0.032227
-0.035156
-0.0078125
-0.051758
0.0
-0.02832
-0.024414
-0.024414
-0.032227
-0.024414
-0.011719
0.012695
-0.016602
-0.042969
-0.027344
-0.0087891
-0.029297
0.0048828
0.086914
0.19238
0.17285
0.16895
0.086914
0.0625
0.051758
0.0625
0.074219
0.086914
0.063477
0.071289
0.097656
0.14941
0.15625
0.17676
0.15332
0.15234
0.13281
0.12598
0.09375
0.12988
0.13379
0.14551
0.14551
0.16113
0.1875
0.17188
0.14844
0.14941
0.12891
0.12109
0.14551
0.14844
0.14551
0.16016
0.16504
0.14844
0.14551
0.16406
0.16895
0.1377
0.16406
0.15234
0.14844
0.18457
0.16895
0.15625
0.16797
0.15723
0.15625
0.17188
0.17188
0.14844
0.19238
0.13379
0.16504
0.14941
0.14453
0.14551
0.17285
0.125
0.15625
0.15332
0.14844
0.15723
0.125
0.15332
0.17188
0.16113
0.15625
0.1416
0.15625
0.14063
0.15234
0.16895
0.15625
0.15625
0.16895
0.1416
0.17285
0.16016
0.17676
0.14941
0.18359
0.18457
0.16895
0.16895
0.1875
0.15723
0.2041
0.15723
0.14941
0.17969
0.17969
0.19238
0.16113
0.14844
0.16113
0.18066
0.16406
0.16504
0.17676
0.16406
0.16113
0.18066
0.16504
0.16504
0.16797
0.16797
0.14941
0.16113
0.14941
0.14453
0.14844
0.14844
0.16113
0.1416
0.1377
0.14844
0.13281
0.11816
0.14844
0.10156
0.12988
0.1416
0.125
0.1416
0.125
0.14063
0.125
0.11816
0.1123
0.098633
0.12988
0.098633
0.11035
0.10938
0.094727
0.11035
0.089844
0.10156
0.10156
0.098633
0.11328
0.098633
0.097656
0.079102
0.11035
0.074219
0.10254
0.089844
0.083008
0.10254
0.086914
0.067383
0.097656
0.066406
0.075195
0.055664
0.070313
0.10156
0.058594
0.055664
0.079102
0.070313
0.067383
0.085938
0.085938
0.071289
0.055664
0.070313
0.074219
0.071289
0.075195
0.075195
0.097656
0.079102
0.079102
0.063477
0.078125
0.082031
0.073242
0.082031
0.082031
0.058594
0.075195
0.079102
0.078125
0.082031
0.082031
0.085938
0.085938
0.051758
0.082031
0.082031
0.082031
0.063477
0.0625
0.09375
0.079102
0.0625
0.09082
0.063477
0.074219
0.09375
0.0625
0.078125
0.078125
0.10156
0.086914
0.10254
0.089844
0.086914
0.086914
0.071289
0.085938
0.085938
0.071289
0.086914
0.10547
0.09082
0.11035
0.082031
0.09375
0.082031
0.11035
0.09375
0.094727
0.094727
0.09375
0.078125
0.072266
0.079102
0.079102
0.063477
0.05957
0.05957
0.078125
0.097656
0.083008
0.066406
0.079102
0.083008
0.079102
0.097656
0.079102
0.079102
0.079102
0.083008
0.097656
0.089844
0.085938
0.10547
0.089844
0.10254
0.074219
0.085938
0.094727
0.070313
0.079102
0.066406
0.09375
0.083008
0.073242
0.079102
0.083008
0.085938
0.10156
0.086914
0.083008
0.085938
0.085938
0.10156
0.083008
0.10254
0.085938
0.051758
0.079102
0.0625
0.075195
0.075195
0.074219
0.071289
0.071289
0.09082
0.079102
0.079102
0.078125
0.0625
0.075195
0.078125
0.0625
0.075195
0.075195
0.097656
0.098633
0.054688
0.082031
0.089844
0.10254
0.063477
-0.040039
-0.15332
-0.098633
-0.055664
0.0
0.024414
0.040039
0.016602
0.016602
0.016602
0.011719
0.011719
-0.037109
-0.058594
-0.086914
-0.097656
-0.10645
-0.078125
-0.019531
-0.039063
-0.0087891
-0.0625
-0.0625
-0.043945
-0.05957
-0.054688
-0.063477
-0.082031
-0.074219
-0.066406
-0.074219
-0.078125
-0.075195
-0.085938
-0.071289
-0.078125
-0.070313
-0.074219
-0.078125
-0.083008
-0.078125
-0.078125
-0.066406
-0.071289
-0.086914
-0.078125
-0.089844
-0.055664
-0.070313
-0.071289
-0.075195
-0.083008
-0.075195
-0.063477
-0.050781
-0.066406
-0.074219
-0.066406
-0.085938
-0.055664
-0.05957
-0.079102
-0.068359
-0.082031
-0.075195
-0.0625
-0.071289
-0.055664
-0.067383
-0.05957
-0.063477
-0.063477
-0.074219
-0.066406
-0.058594
-0.066406
-0.071289
-0.0625
-0.054688
-0.066406
-0.066406
-0.066406
-0.054688
-0.050781
-0.039063
-0.0625
-0.075195
-0.046875
-0.047852
-0.063477
-0.047852
-0.075195
-0.047852
-0.078125
-0.058594
-0.070313
-0.046875
-0.051758
-0.066406
-0.079102
-0.047852
-0.058594
-0.043945
-0.058594
-0.03125
-0.050781
-0.035156
-0.043945
-0.0625
-0.066406
-0.070313
-0.078125
-0.044922
-0.020508
-0.032227
-0.046875
-0.039063
-0.042969
-0.050781
-0.02832
-0.042969
-0.050781
-0.046875
-0.040039
-0.027344
-0.040039
-0.016602
-0.042969
-0.035156
-0.032227
-0.03418
-0.032227
-0.020508
-0.016602
-0.024414
-0.027344
-0.042969
-0.032227
-0.027344
-0.019531
-0.042969
-0.051758
-0.055664
-0.046875
-0.043945
-0.036133
-0.040039
-0.055664
-0.043945
-0.042969
-0.051758
-0.024414
-0.050781
-0.02832
-0.029297
-0.03125
-0.042969
-0.032227
-0.035156
-0.02832
-0.02832
-0.042969
-0.044922
-0.055664
-0.042969
-0.063477
-0.046875
-0.035156
-0.036133
-0.02832
-0.058594
-0.046875
-0.056641
-0.050781
-0.03125
-0.035156
-0.039063
-0.042969
-0.0625
-0.067383
-0.054688
-0.046875
-0.066406
-0.047852
-0.05957
-0.051758
-0.05957
-0.043945
-0.074219
-0.042969
-0.052734
-0.051758
-0.042969
-0.050781
-0.048828
-0.047852
-0.055664
-0.070313
-0.046875
-0.051758
-0.042969
-0.066406
-0.051758
-0.042969
-0.050781
-0.032227
-0.016602
-0.05957
-0.03125
-0.042969
-0.027344
-0.039063
-0.047852
-0.046875
-0.042969
-0.043945
-0.027344
-0.035156
-0.051758
-0.043945
-0.019531
-0.035156
-0.037109
-0.035156
-0.039063
-0.023438
-0.038086
-0.036133
-0.032227
-0.047852
-0.048828
-0.039063
-0.043945
-0.041992
-0.058594
-0.042969
-0.054688
-0.054688
-0.042969
-0.046875
-0.053711
-0.03125
-0.0625
-0.043945
-0.045898
-0.024414
-0.043945
-0.03125
-0.046875
-0.046875
-0.054688
-0.024414
-0.03125
-0.011719
-0.02832
-0.012695
-0.039063
-0.043945
-0.029297
-0.016602
-0.027344
-0.032227
-0.03418
-0.032227
-0.035156
-0.016602
-0.05957
-0.058594
-0.036133
-0.039063
-0.043945
-0.054688
-0.052734
-0.050781
-0.036133
-0.040039
-0.042969
-0.040039
-0.058594
-0.050781
-0.041992
-0.043945
-0.019531
-0.039063
-0.042969
-0.02832
-0.047852
-0.019531
-0.050781
-0.035156
-0.049805
-0.027344
-0.03125
-0.043945
-0.033203
-0.039063
-0.054688
-0.071289
-0.042969
-0.055664
-0.035156
0.079102
0.16113
0.17285
0.15137
0.11816
0.10254
0.075195
0.080078
0.082031
0.074219
0.078125
0.070313
0.058594
0.11426
0.125
0.15723
0.17285
0.16113
0.15723
0.11426
0.12109
0.1416
0.14453
0.16016
0.13379
0.1416
0.16016
0.16406
0.15234
0.14453
0.12891
0.1875
0.16895
0.16113
0.12598
0.16797
0.15625
0.1377
0.16504
0.16016
0.13672
0.14844
0.16406
0.13281
0.17676
0.13672
0.16504
0.17676
0.15625
0.17188
0.17188
0.16504
0.16504
0.14844
0.16797
0.16016
0.16406
0.16504
0.16504
0.15234
0.15625
0.17773
0.17188
0.17578
0.17188
0.15332
0.14844
0.16113
0.17676
0.14844
0.12598
0.17285
0.15234
0.17285
0.16016
0.16016
0.14063
0.17188
0.16016
0.125
0.14844
0.12988
0.14844
0.12988
0.12988
0.14453
0.14453
0.16113
0.13379
0.14551


==> Data/Experiments_and_Simulation_Data/Ramp1_torECU_rating.csv <==
0.0


==> Data/Experiments_and_Simulation_Data/Ramp1_torECU_time.csv <==
0.0
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.1
0.11
0.12
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.2
0.21
0.22
0.23
0.24
0.25
0.26
0.27
0.28
0.29
0.3
0.31
0.32
0.33
0.34
0.35
0.36
0.37
0.38
0.39
0.4
0.41
0.42
0.43
0.44
0.45
0.46
0.47
0.48
0.49
0.5
0.51
0.52
0.53
0.54
0.55
0.56
0.57
0.58
0.59
0.6
0.61
0.62
0.63
0.64
0.65
0.66
0.67
0.68
0.69
0.7
0.71
0.72
0.73
0.74
0.75
0.76
0.77
0.78
0.79
0.8
0.81
0.82
0.83
0.84
0.85
0.86
0.87
0.88
0.89
0.9
0.91
0.92
0.93
0.94
0.95
0.96
0.97
0.98
0.99
1.0
1.01
1.02
1.03
1.04
1.05
1.06
1.07
1.08
1.09
1.1
1.11
1.12
1.13
1.14
1.15
1.16
1.17
1.18
1.19
1.2
1.21
1.22
1.23
1.24
1.25
1.26
1.27
1.28
1.29
1.3
1.31
1.32
1.33
1.34
1.35
1.36
1.37
1.38
1.39
1.4
1.41
1.42
1.43
1.44
1.45
1.46
1.47
1.48
1.49
1.5
1.51
1.52
1.53
1.54
1.55
1.56
1.57
1.58
1.59
1.6
1.61
1.62
1.63
1.64
1.65
1.66
1.67
1.68
1.69
1.7
1.71
1.72
1.73
1.74
1.75
1.76
1.77
1.78
1.79
1.8
1.81
1.82
1.83
1.84
1.85
1.86
1.87
1.88
1.89
1.9
1.91
1.92
1.93
1.94
1.95
1.96
1.97
1.98
1.99
2.0
2.01
2.02
2.03
2.04
2.05
2.06
2.07
2.08
2.09
2.1
2.11
2.12
2.13
2.14
2.15
2.16
2.17
2.18
2.19
2.2
2.21
2.22
2.23
2.24
2.25
2.26
2.27
2.28
2.29
2.3
2.31
2.32
2.33
2.34
2.35
2.36
2.37
2.38
2.39
2.4
2.41
2.42
2.43
2.44
2.45
2.46
2.47
2.48
2.49
2.5
2.51
2.52
2.53
2.54
2.55
2.56
2.57
2.58
2.59
2.6
2.61
2.62
2.63
2.64
2.65
2.66
2.67
2.68
2.69
2.7
2.71
2.72
2.73
2.74
2.75
2.76
2.77
2.78
2.79
2.8
2.81
2.82
2.83
2.84
2.85
2.86
2.87
2.88
2.89
2.9
2.91
2.92
2.93
2.94
2.95
2.96
2.97
2.98
2.99
3.0
3.01
3.02
3.03
3.04
3.05
3.06
3.07
3.08
3.09
3.1
3.11
3.12
3.13
3.14
3.15
3.16
3.17
3.18
3.19
3.2
3.21
3.22
3.23
3.24
3.25
3.26
3.27
3.28
3.29
3.3
3.31
3.32
3.33
3.34
3.35
3.36
3.37
3.38
3.39
3.4
3.41
3.42
3.43
3.44
3.45
3.46
3.47
3.48
3.49
3.5
3.51
3.52
3.53
3.54
3.55
3.56
3.57
3.58
3.59
3.6
3.61
3.62
3.63
3.64
3.65
3.66
3.67
3.68
3.69
3.7
3.71
3.72
3.73
3.74
3.75
3.76
3.77
3.78
3.79
3.8
3.81
3.82
3.83
3.84
3.85
3.86
3.87
3.88
3.89
3.9
3.91
3.92
3.93
3.94
3.95
3.96
3.97
3.98
3.99
4.0
4.01
4.02
4.03
4.04
4.05
4.06
4.07
4.08
4.09
4.1
4.11
4.12
4.13
4.14
4.15
4.16
4.17
4.18
4.19
4.2
4.21
4.22
4.23
4.24
4.25
4.26
4.27
4.28
4.29
4.3
4.31
4.32
4.33
4.34
4.35
4.36
4.37
4.38
4.39
4.4
4.41
4.42
4.43
4.44
4.45
4.46
4.47
4.48
4.49
4.5
4.51
4.52
4.53
4.54
4.55
4.56
4.57
4.58
4.59
4.6
4.61
4.62
4.63
4.64
4.65
4.66
4.67
4.68
4.69
4.7
4.71
4.72
4.73
4.74
4.75
4.76
4.77
4.78
4.79
4.8
4.81
4.82
4.83
4.84
4.85
4.86
4.87
4.88
4.89
4.9
4.91
4.92
4.93
4.94
4.95
4.96
4.97
4.98
4.99
5.0
5.01
5.02
5.03
5.04
5.05
5.06
5.07
5.08
5.09
5.1
5.11
5.12
5.13
5.14
5.15
5.16
5.17
5.18
5.19
5.2
5.21
5.22
5.23
5.24
5.25
5.26
5.27
5.28
5.29
5.3
5.31
5.32
5.33
5.34
5.35
5.36
5.37
5.38
5.39
5.4
5.41
5.42
5.43
5.44
5.45
5.46
5.47
5.48
5.49
5.5
5.51
5.52
5.53
5.54
5.55
5.56
5.57
5.58
5.59
5.6
5.61
5.62
5.63
5.64
5.65
5.66
5.67
5.68
5.69
5.7
5.71
5.72
5.73
5.74
5.75
5.76
5.77
5.78
5.79
5.8
5.81
5.82
5.83
5.84
5.85
5.86
5.87
5.88
5.89
5.9
5.91
5.92
5.93
5.94
5.95
5.96
5.97
5.98
5.99
6.0
6.01
6.02
6.03
6.04
6.05
6.06
6.07
6.08
6.09
6.1
6.11
6.12
6.13
6.14
6.15
6.16
6.17
6.18
6.19
6.2
6.21
6.22
6.23
6.24
6.25
6.26
6.27
6.28
6.29
6.3
6.31
6.32
6.33
6.34
6.35
6.36
6.37
6.38
6.39
6.4
6.41
6.42
6.43
6.44
6.45
6.46
6.47
6.48
6.49
6.5
6.51
6.52
6.53
6.54
6.55
6.56
6.57
6.58
6.59
6.6
6.61
6.62
6.63
6.64
6.65
6.66
6.67
6.68
6.69
6.7
6.71
6.72
6.73
6.74
6.75
6.76
6.77
6.78
6.79
6.8
6.81
6.82
6.83
6.84
6.85
6.86
6.87
6.88
6.89
6.9
6.91
6.92
6.93
6.94
6.95
6.96
6.97
6.98
6.99
7.0
7.01
7.02
7.03
7.04
7.05
7.06
7.07
7.08
7.09
7.1
7.11
7.12
7.13
7.14
7.15
7.16
7.17
7.18
7.19
7.2
7.21
7.22
7.23
7.24
7.25
7.26
7.27
7.28
7.29
7.3
7.31
7.32
7.33
7.34
7.35
7.36
7.37
7.38
7.39
7.4
7.41
7.42
7.43
7.44
7.45
7.46
7.47
7.48
7.49
7.5
7.51
7.52
7.53
7.54
7.55
7.56
7.57
7.58
7.59
7.6
7.61
7.62
7.63
7.64
7.65
7.66
7.67
7.68
7.69
7.7
7.71
7.72
7.73
7.74
7.75
7.76
7.77
7.78
7.79
7.8
7.81
7.82
7.83
7.84
7.85
7.86
7.87
7.88
7.89
7.9
7.91
7.92
7.93
7.94
7.95
7.96
7.97
7.98
7.99
8.0
8.01
8.02
8.03
8.04
8.05
8.06
8.07
8.08
8.09
8.1
8.11
8.12
8.13
8.14
8.15
8.16
8.17
8.18
8.19
8.2
8.21
8.22
8.23
8.24
8.25
8.26
8.27
8.28
8.29
8.3
8.31
8.32
8.33
8.34
8.35
8.36
8.37
8.38
8.39
8.4
8.41
8.42
8.43
8.44
8.45
8.46
8.47
8.48
8.49
8.5
8.51
8.52
8.53
8.54
8.55
8.56
8.57
8.58
8.59
8.6
8.61
8.62
8.63
8.64
8.65
8.66
8.67
8.68
8.69
8.7
8.71
8.72
8.73
8.74
8.75
8.76
8.77
8.78
8.79
8.8
8.81
8.82
8.83
8.84
8.85
8.86
8.87
8.88
8.89
8.9
8.91
8.92
8.93
8.94
8.95
8.96
8.97
8.98
8.99
9.0
9.01
9.02
9.03
9.04
9.05
9.06
9.07
9.08
9.09
9.1
9.11
9.12
9.13
9.14
9.15
9.16
9.17
9.18
9.19
9.2
9.21
9.22
9.23
9.24
9.25
9.26
9.27
9.28
9.29
9.3
9.31
9.32
9.33
9.34
9.35
9.36
9.37
9.38
9.39
9.4
9.41
9.42
9.43
9.44
9.45
9.46
9.47
9.48
9.49
9.5
9.51
9.52
9.53
9.54
9.55
9.56
9.57
9.58
9.59
9.6
9.61
9.62
9.63
9.64
9.65
9.66
9.67
9.68
9.69
9.7
9.71
9.72
9.73
9.74
9.75
9.76
9.77
9.78
9.79
9.8
9.81
9.82
9.83
9.84
9.85
9.86
9.87
9.88
9.89
9.9
9.91
9.92
9.93
9.94
9.95
9.96
9.97
9.98
9.99
10.0
10.01
10.02
10.03
10.04
10.05
10.06
10.07
10.08
10.09
10.1
10.11
10.12
10.13
10.14
10.15
10.16
10.17
10.18
10.19
10.2
10.21
10.22
10.23
10.24
10.25
10.26
10.27
10.28
10.29
10.3
10.31
10.32
10.33
10.34
10.35
10.36
10.37
10.38
10.39
10.4
10.41
10.42
10.43
10.44
10.45
10.46
10.47
10.48
10.49
10.5
10.51
10.52
10.53
10.54
10.55
10.56
10.57
10.58
10.59
10.6
10.61
10.62
10.63
10.64
10.65
10.66
10.67
10.68
10.69
10.7
10.71
10.72
10.73
10.74
10.75
10.76
10.77
10.78
10.79
10.8
10.81
10.82
10.83
10.84
10.85
10.86
10.87
10.88
10.89
10.9
10.91
10.92
10.93
10.94
10.95
10.96
10.97
10.98
10.99
11.0
11.01
11.02
11.03
11.04
11.05
11.06
11.07
11.08
11.09
11.1
11.11
11.12
11.13
11.14
11.15
11.16
11.17
11.18
11.19
11.2
11.21
11.22
11.23
11.24
11.25
11.26
11.27
11.28
11.29
11.3
11.31
11.32
11.33
11.34
11.35
11.36
11.37
11.38
11.39
11.4
11.41
11.42
11.43
11.44
11.45
11.46
11.47
11.48
11.49
11.5
11.51
11.52
11.53
11.54
11.55
11.56
11.57
11.58
11.59
11.6
11.61
11.62
11.63
11.64
11.65
11.66
11.67
11.68
11.69
11.7
11.71
11.72
11.73
11.74
11.75
11.76
11.77
11.78
11.79
11.8
11.81
11.82
11.83
11.84
11.85
11.86
11.87
11.88
11.89
11.9
11.91
11.92
11.93
11.94
11.95
11.96
11.97
11.98
11.99
12.0
12.01
12.02
12.03
12.04
12.05
12.06
12.07
12.08
12.09
12.1
12.11
12.12
12.13
12.14
12.15
12.16
12.17
12.18
12.19
12.2
12.21
12.22
12.23
12.24
12.25
12.26
12.27
12.28
12.29
12.3
12.31
12.32
12.33
12.34
12.35
12.36
12.37
12.38
12.39
12.4
12.41
12.42
12.43
12.44
12.45
12.46
12.47
12.48
12.49
12.5
12.51
12.52
12.53
12.54
12.55
12.56
12.57
12.58
12.59
12.6
12.61
12.62
12.63
12.64
12.65
12.66
12.67
12.68
12.69
12.7
12.71
12.72
12.73
12.74
12.75
12.76
12.77
12.78
12.79
12.8
12.81
12.82
12.83
12.84
12.85
12.86
12.87
12.88
12.89
12.9
12.91
12.92
12.93
12.94
12.95
12.96
12.97
12.98
12.99
13.0
13.01
13.02
13.03
13.04
13.05
13.06
13.07
13.08
13.09
13.1
13.11
13.12
13.13
13.14
13.15
13.16
13.17
13.18
13.19
13.2
13.21
13.22
13.23
13.24
13.25
13.26
13.27
13.28
13.29
13.3
13.31
13.32
13.33
13.34
13.35
13.36
13.37
13.38
13.39
13.4
13.41
13.42
13.43
13.44
13.45
13.46
13.47
13.48
13.49
13.5
13.51
13.52
13.53
13.54
13.55
13.56
13.57
13.58
13.59
13.6
13.61
13.62
13.63
13.64
13.65
13.66
13.67
13.68
13.69
13.7
13.71
13.72
13.73
13.74
13.75
13.76
13.77
13.78
13.79
13.8
13.81
13.82
13.83
13.84
13.85
13.86
13.87
13.88
13.89
13.9
13.91
13.92
13.93
13.94
13.95
13.96
13.97
13.98
13.99
14.0
14.01
14.02
14.03
14.04
14.05
14.06
14.07
14.08
14.09
14.1
14.11
14.12
14.13
14.14
14.15
14.16
14.17
14.18
14.19
14.2
14.21
14.22
14.23
14.24
14.25
14.26
14.27
14.28
14.29
14.3
14.31
14.32
14.33
14.34
14.35
14.36
14.37
14.38
14.39
14.4
14.41
14.42
14.43
14.44
14.45
14.46
14.47
14.48
14.49
14.5
14.51
14.52
14.53
14.54
14.55
14.56
14.57
14.58
14.59
14.6
14.61
14.62
14.63
14.64
14.65
14.66
14.67
14.68
14.69
14.7
14.71
14.72
14.73
14.74
14.75
14.76
14.77
14.78
14.79
14.8
14.81
14.82
14.83
14.84
14.85
14.86
14.87
14.88
14.89
14.9
14.91
14.92
14.93
14.94
14.95
14.96
14.97
14.98
14.99
15.0
15.01
15.02
15.03
15.04
15.05
15.06
15.07
15.08
15.09
15.1
15.11
15.12
15.13
15.14
15.15
15.16
15.17
15.18
15.19
15.2
15.21
15.22
15.23
15.24
15.25
15.26
15.27
15.28
15.29
15.3
15.31
15.32
15.33
15.34
15.35
15.36
15.37
15.38
15.39
15.4
15.41
15.42
15.43
15.44
15.45
15.46
15.47
15.48
15.49
15.5
15.51
15.52
15.53
15.54
15.55
15.56
15.57
15.58
15.59
15.6
15.61
15.62
15.63
15.64
15.65
15.66
15.67
15.68
15.69
15.7
15.71
15.72
15.73
15.74
15.75
15.76
15.77
15.78
15.79
15.8
15.81
15.82
15.83
15.84
15.85
15.86
15.87
15.88
15.89
15.9
15.91
15.92
15.93
15.94
15.95
15.96
15.97
15.98
15.99
16.0
16.01
16.02
16.03
16.04
16.05
16.06
16.07
16.08
16.09
16.1
16.11
16.12
16.13
16.14
16.15
16.16
16.17
16.18
16.19
16.2
16.21
16.22
16.23
16.24
16.25
16.26
16.27
16.28
16.29
16.3
16.31
16.32
16.33
16.34
16.35
16.36
16.37
16.38
16.39
16.4
16.41
16.42
16.43
16.44
16.45
16.46
16.47
16.48
16.49
16.5
16.51
16.52
16.53
16.54
16.55
16.56
16.57
16.58
16.59
16.6
16.61
16.62
16.63
16.64
16.65
16.66
16.67
16.68
16.69
16.7
16.71
16.72
16.73
16.74
16.75
16.76
16.77
16.78
16.79
16.8
16.81
16.82
16.83
16.84
16.85
16.86
16.87
16.88
16.89
16.9
16.91
16.92
16.93
16.94
16.95
16.96
16.97
16.98
16.99
17.0
17.01
17.02
17.03
17.04
17.05
17.06
17.07
17.08
17.09
17.1
17.11
17.12
17.13
17.14
17.15
17.16
17.17
17.18
17.19
17.2
17.21
17.22
17.23
17.24
17.25
17.26
17.27
17.28
17.29
17.3
17.31
17.32
17.33
17.34
17.35
17.36
17.37
17.38
17.39
17.4
17.41
17.42
17.43
17.44
17.45
17.46
17.47
17.48
17.49
17.5
17.51
17.52
17.53
17.54
17.55
17.56
17.57
17.58
17.59
17.6
17.61
17.62
17.63
17.64
17.65
17.66
17.67
17.68
17.69
17.7
17.71
17.72
17.73
17.74
17.75
17.76
17.77
17.78
17.79
17.8
17.81
17.82
17.83
17.84
17.85
17.86
17.87
17.88
17.89
17.9
17.91
17.92
17.93
17.94
17.95
17.96
17.97
17.98
17.99
18.0
18.01
18.02
18.03
18.04
18.05
18.06
18.07
18.08
18.09
18.1
18.11
18.12
18.13
18.14
18.15
18.16
18.17
18.18
18.19
18.2
18.21
18.22
18.23
18.24
18.25
18.26
18.27
18.28
18.29
18.3
18.31
18.32
18.33
18.34
18.35
18.36
18.37
18.38
18.39
18.4
18.41
18.42
18.43
18.44
18.45
18.46
18.47
18.48
18.49
18.5
18.51
18.52
18.53
18.54
18.55
18.56
18.57
18.58
18.59
18.6
18.61
18.62
18.63
18.64
18.65
18.66
18.67
18.68
18.69
18.7
18.71
18.72
18.73
18.74
18.75
18.76
18.77
18.78
18.79
18.8
18.81
18.82
18.83
18.84
18.85
18.86
18.87
18.88
18.89
18.9
18.91
18.92
18.93
18.94
18.95
18.96
18.97
18.98
18.99
19.0
19.01
19.02
19.03
19.04
19.05
19.06
19.07
19.08
19.09
19.1
19.11
19.12
19.13
19.14
19.15
19.16
19.17
19.18
19.19
19.2
19.21
19.22
19.23
19.24
19.25
19.26
19.27
19.28
19.29
19.3
19.31
19.32
19.33
19.34
19.35
19.36
19.37
19.38
19.39
19.4
19.41
19.42
19.43
19.44
19.45
19.46
19.47
19.48
19.49
19.5
19.51
19.52
19.53
19.54
19.55
19.56
19.57
19.58
19.59
19.6
19.61
19.62
19.63
19.64
19.65
19.66
19.67
19.68
19.69
19.7
19.71
19.72
19.73
19.74
19.75
19.76
19.77
19.78
19.79
19.8
19.81
19.82
19.83
19.84
19.85
19.86
19.87
19.88
19.89
19.9
19.91
19.92
19.93
19.94
19.95
19.96
19.97
19.98
19.99
20.0
20.01
20.02
20.03
20.04
20.05
20.06
20.07
20.08
20.09
20.1
20.11
20.12
20.13
20.14
20.15
20.16
20.17
20.18
20.19
20.2
20.21
20.22
20.23
20.24
20.25
20.26
20.27
20.28
20.29
20.3
20.31
20.32
20.33
20.34
20.35
20.36
20.37
20.38
20.39
20.4
20.41
20.42
20.43
20.44
20.45
20.46
20.47
20.48
20.49
20.5
20.51
20.52
20.53
20.54
20.55
20.56
20.57
20.58
20.59
20.6
20.61
20.62
20.63
20.64
20.65
20.66
20.67
20.68
20.69
20.7
20.71
20.72
20.73
20.74
20.75
20.76
20.77
20.78
20.79
20.8
20.81
20.82
20.83
20.84
20.85
20.86
20.87
20.88
20.89
20.9
20.91
20.92
20.93
20.94
20.95
20.96
20.97
20.98
20.99
21.0
21.01
21.02
21.03
21.04
21.05
21.06
21.07
21.08
21.09
21.1
21.11
21.12
21.13
21.14
21.15
21.16
21.17
21.18
21.19
21.2
21.21
21.22
21.23
21.24
21.25
21.26
21.27
21.28
21.29
21.3
21.31
21.32
21.33
21.34
21.35
21.36
21.37
21.38
21.39
21.4
21.41
21.42
21.43
21.44
21.45
21.46
21.47
21.48
21.49
21.5
21.51
21.52
21.53
21.54
21.55
21.56
21.57
21.58
21.59
21.6
21.61
21.62
21.63
21.64
21.65
21.66
21.67
21.68
21.69
21.7
21.71
21.72
21.73
21.74
21.75
21.76
21.77
21.78
21.79
21.8
21.81
21.82
21.83
21.84
21.85
21.86
21.87
21.88
21.89
21.9
21.91
21.92
21.93
21.94
21.95
21.96
21.97
21.98
21.99
22.0
22.01
22.02
22.03
22.04
22.05
22.06
22.07
22.08
22.09
22.1
22.11
22.12
22.13
22.14
22.15
22.16
22.17
22.18
22.19
22.2
22.21
22.22
22.23
22.24
22.25
22.26
22.27
22.28
22.29
22.3
22.31
22.32
22.33
22.34
22.35
22.36
22.37
22.38
22.39
22.4
22.41
22.42
22.43
22.44
22.45
22.46
22.47
22.48
22.49
22.5
22.51
22.52
22.53
22.54
22.55


==> Data/Experiments_and_Simulation_Data/Ramp1_torECU_xax.csv <==
0.0
0.0
0.0
0.016602
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.020508
0.011719
0.011719
0.045898
0.0087891
0.016602
0.016602
0.016602
0.0019531
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.011719
0.032227
0.16016
0.25684
0.2168
0.21387
0.19336
0.17773
0.15137
0.1084
0.091797
0.10254
0.09668
0.11621
0.15137
0.18555
0.20117
0.23633
0.26172
0.24512
0.21484
0.18848
0.18262
0.17285
0.2207
0.21484
0.19824
0.20996
0.2002
0.19629
0.23242
0.24219
0.23633
0.24219
0.22559
0.24902
0.21191
0.20508
0.23242
0.23242
0.24023
0.22852
0.2002
0.20898
0.22363
0.22461
0.22754
0.21289
0.22754
0.23047
0.23145
0.23535
0.23633
0.23926
0.24316
0.24414
0.24609
0.23145
0.20703
0.22168
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.22363
0.20898
0.21875
0.21875
0.21875
0.21875
0.21875
0.21875
0.21875
0.21875
0.21875
0.2041
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.21191
0.18555
0.048828
-0.020508
-0.013672
-0.038086
-0.051758
-0.037109
0.0
0.016602
0.042969
0.044922
0.03418
0.020508
0.038086
0.012695
-0.022461
-0.064453
-0.053711
-0.0625
-0.056641
-0.0058594
-0.030273
-0.024414
-0.012695
-0.014648
0.0029297
-0.0078125
-0.046875
-0.061523
-0.074219
-0.051758
-0.029297
-0.038086
-0.035156
-0.047852
-0.066406
-0.038086
-0.016602
-0.03125
-0.047852
-0.052734
-0.056641
-0.063477
-0.068359
-0.03418
-0.040039
-0.036133
-0.050781
-0.052734
-0.040039
-0.033203
-0.047852
-0.032227
-0.030273
-0.020508
-0.036133
-0.022461
-0.012695
-0.027344
-0.02832
-0.02832
-0.03125
-0.032227
-0.032227
-0.035156
-0.036133
-0.013672
-0.029297
-0.030273
-0.010742
-0.020508
-0.020508
-0.0058594
-0.014648
-0.015625
-0.015625
-0.015625
-0.03125
-0.020508
-0.020508
-0.020508
-0.020508
-0.020508
-0.020508
-0.020508
-0.020508
-0.020508
-0.020508
-0.020508
-0.020508
-0.0058594
-0.015625
-0.015625
0.015625
-0.019531
-0.0087891
0.0058594
-0.0039063
-0.0039063
-0.0039063
0.011719
-0.014648
0.010742
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.015625
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.0078125
0.058594
0.18359
0.2334
0.23145
0.19727
0.18945
0.1709
0.14941
0.12988
0.11035
0.10449
0.11914
0.13574
0.1709
0.19336
0.22461
0.24414
0.23926
0.24707
0.21484
0.17578
0.17578
0.18555
0.20898
0.20313
0.22852
0.21289
0.21191
0.22266
0.23535
0.24121
0.22754
0.22559
0.21484
0.20801
0.2207
0.22559
0.22461
0.2002
0.23242
0.2373
0.24414
0.23145
0.24121
0.23242
0.22559
0.24512
0.25098
0.23242
0.2334
0.23145
0.22363
0.23828
0.24023
0.22461
0.21191
0.22754
0.22852
0.21191
0.22656
0.22754
0.22754
0.23047
0.23145
0.23145
0.23438
0.23438
0.23535
0.23633
0.23828
0.23926
0.24023
0.24219
0.24316
0.24414
0.24609
0.22852
0.24219
0.24316
0.24414
0.24609
0.24707
0.24609
0.24609
0.24609
0.24609
0.24609
0.24609
0.21191
0.23438
0.23438
0.23438
0.23438
0.23438
0.23438
0.23438
0.23438
0.21875
0.22656
0.20801
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.21973
0.20313
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.21484
0.070313
-0.0068359
-0.020508
-0.058594
-0.043945
-0.021484
-0.0058594
0.013672
0.025391
0.060547
0.033203
0.03125
0.0039063
-0.0019531
-0.016602
-0.038086
-0.058594
-0.082031
-0.048828
-0.041016
0.0
0.0068359
-0.014648
-0.027344
-0.015625
-0.02832
-0.029297
-0.032227
-0.070313
-0.066406
-0.074219
-0.041016
-0.032227
-0.039063
-0.03418
-0.024414
-0.041016
-0.052734
-0.024414
-0.037109
-0.030273
-0.051758
-0.040039
-0.018555
-0.043945
-0.029297
-0.043945
-0.047852
-0.036133
-0.030273
-0.066406
-0.037109
-0.048828
-0.033203
-0.047852
-0.051758
-0.052734
-0.054688
-0.054688
-0.040039
-0.050781
-0.051758
-0.052734
-0.053711
-0.036133
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.043945
-0.025391
-0.039063
-0.039063
-0.020508
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.032227
-0.18945
-0.2207
-0.15137
-0.11914
-0.083008
-0.057617
-0.043945
-0.023438
0.0078125
0.0039063
-0.0087891
-0.060547
-0.11426
-0.13379
-0.1709
-0.17676
-0.18066
-0.1416
-0.10547
-0.10156
-0.098633
-0.09668
-0.085938
-0.11426
-0.14453
-0.15527
-0.14355
-0.12793
-0.13379
-0.15723
-0.14746
-0.13184
-0.14551
-0.12695
-0.125
-0.13477
-0.1543
-0.14063
-0.1543
-0.16602
-0.17285
-0.14453
-0.12988
-0.13672
-0.15723
-0.16016
-0.14746
-0.12793
-0.14453
-0.14941
-0.15234
-0.1543
-0.15723
-0.15332
-0.16016
-0.12891
-0.14941
-0.14941
-0.15234
-0.15332
-0.15332
-0.15625
-0.15625
-0.15723
-0.1582
-0.16016
-0.16113
-0.16211
-0.14941
-0.16016
-0.16113
-0.16113
-0.16211
-0.16406
-0.16504
-0.12988
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.15234
-0.13672
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14355
-0.14063
-0.14063
-0.1377
-0.13672
-0.1416
-0.13672
-0.13574
-0.1377
-0.1377
-0.1377
-0.1377
-0.13574
-0.13281
-0.13672
-0.13672
-0.13672
-0.13281
-0.12988
-0.15137
-0.13672
-0.13379
-0.13281
-0.13281
-0.12988
-0.12891
-0.12891
-0.12598
-0.14063
-0.12988
-0.12891
-0.12891
-0.12598
-0.125
-0.125
-0.12207
-0.12109
-0.12109
-0.11816
-0.11719
-0.11719
-0.11426
-0.11426
-0.11328
-0.1123
-0.11035
-0.10938
-0.1084
-0.10645
-0.10547
-0.10449
-0.10254
-0.10156
-0.10059
-0.098633
-0.097656
0.0039063
0.12207
0.11816
0.091797
0.098633
0.098633
0.0625
0.026367
0.018555
0.020508
0.0019531
0.036133
0.046875
0.086914
0.092773
0.10254
0.15234
0.14746
0.11719
0.11035
0.073242
0.083008
0.080078
0.095703
0.095703
0.091797
0.097656
0.11426
0.14063
0.15332
0.12207
0.125
0.12109
0.12891
0.11719
0.10645
0.10059
0.10742
0.10449
0.12305
0.12695
0.13379
0.12305
0.1377
0.1416
0.13086
0.12598
0.11816
0.13379
0.13477
0.1377
0.12207
0.11816
0.12891
0.12988
0.12988
0.13281
0.13379
0.13379
0.13672
0.1377
0.1377
0.14063
0.1416
0.12598
0.1377
0.1377
0.125
0.13379
0.13672
0.1377
0.11523
0.13477
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.12891
0.11035
0.12207
0.12207
0.10645
0.11426
0.11719
0.11719
0.11719
0.11719
0.11719
0.098633
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.11035
0.092773
-0.035156
-0.13086
-0.12207
-0.11914
-0.092773
-0.10352
-0.083984
-0.056641
-0.064453
-0.040039
-0.040039
-0.075195
-0.087891
-0.069336
-0.12402
-0.15332
-0.14941
-0.1582
-0.13672
-0.10938
-0.10352
-0.1123
-0.12207
-0.12988
-0.12891
-0.12598
-0.11719
-0.12598
-0.14551
-0.15332
-0.1709
-0.13574
-0.14355
-0.12988
-0.14648
-0.16504
-0.13965
-0.13379
-0.1582
-0.15332
-0.14746
-0.12207
-0.12598
-0.14551
-0.13477
-0.12988
-0.14551
-0.14258
-0.15039
-0.13477
-0.15039
-0.1543
-0.1582
-0.16113
-0.16211
-0.13867
-0.12207
-0.14453
-0.14551
-0.14551
-0.14844
-0.14941
-0.14941
-0.15039
-0.15234
-0.15332
-0.1543
-0.15625
-0.13867
-0.15332
-0.15332
-0.15625
-0.15723
-0.15723
-0.1582
-0.16016
-0.16113
-0.14648
-0.14063
-0.15332
-0.15332
-0.15625
-0.15723
-0.15723
-0.16016
-0.15723
-0.15723
-0.15723
-0.15723
-0.15723
-0.13867
-0.15234
-0.13379
-0.16406
-0.13379
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.14551
-0.12988
-0.14063
-0.14063
-0.14063
-0.14063
-0.14063
-0.14063
-0.14063
-0.14063
-0.14063
-0.14063
-0.13379
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.1377
-0.038086
0.095703
0.097656
0.10352
0.085938
0.089844
0.067383
0.050781
0.0087891
0.024414
0.019531
0.045898
0.054688
0.077148
0.084961
0.10938
0.13281
0.13867
0.12598
0.10059
0.083984
0.10059
0.089844
0.077148
0.10449
0.10254
0.1084
0.11035
0.14551
0.13379
0.12305
0.12305
0.13965
0.10059
0.12988
0.12793
0.094727
0.11719
0.11523
0.1123
0.13086
0.1377
0.1084
0.1377
0.1416
0.13086
0.12695
0.12305
0.11914
0.13477
0.12305
0.13477
0.13867
0.1416
0.12402
0.12012
0.13477
0.1377
0.1416
0.14063
0.10742
0.12988
0.13281
0.13379
0.13379
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281
0.13281


==> Data/Experiments_and_Simulation_Data/Ramp1_xRACK_meas.csv <==
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.4796e-05
5.1498e-05
7.6294e-05
0.00011253
0.00013733
0.00017548
0.00020027
0.00021362
0.00023842
0.00026321
0.00027466
0.00028801
0.00028801
0.00030136
0.00031281
0.00031281
0.00032616
0.00034744
0.0003624
0.0003624
0.00037575
0.00038719
0.00038719
0.00040054
0.00040054
0.00041389
0.00041389
0.00042534
0.00042534
0.00042534
0.00043869
0.00043869
0.00045013
0.00045013
0.00045013
0.00045013
0.00045013
0.00046349
0.00046349
0.00046349
0.00046349
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00048828
0.00046661
0.00044177
0.00041389
0.00037575
0.0003376
0.00031281
0.00027466
0.00026321
0.00023842
0.00022507
0.00021362
0.00021362
0.00020027
0.00018883
0.00017548
0.00017548
0.00015068
0.00013733
0.00012589
0.00011253
0.00011253
0.00010109
0.00010109
0.00010109
0.00010109
8.7738e-05
8.7738e-05
8.7738e-05
7.6294e-05
7.6294e-05
6.2943e-05
6.2943e-05
6.2943e-05
6.2943e-05
6.2943e-05
6.2943e-05
5.4689e-05
5.1498e-05
5.1498e-05
5.1498e-05
3.8147e-05
3.8147e-05
3.8147e-05
3.8147e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
2.4796e-05
5.1498e-05
7.6294e-05
0.00011253
0.00015068
0.00017548
0.00020027
0.00022507
0.00024986
0.00026321
0.00028801
0.00028801
0.00030136
0.00030136
0.00031281
0.00032616
0.0003376
0.0003624
0.00037575
0.00037575
0.00038719
0.00038719
0.00040054
0.00040054
0.00041389
0.00041389
0.00041389
0.00041389
0.00041389
0.00041389
0.00042534
0.00042534
0.00043869
0.00043869
0.00043869
0.00043869
0.00045013
0.00045013
0.00045013
0.00045013
0.00045013
0.00045013
0.00045013
0.00046349
0.00046349
0.00046349
0.00046349
0.00046349
0.00046349
0.00046349
0.00046349
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00047493
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00049973
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00048828
0.00046349
0.00043869
0.00040054
0.00035958
0.00032616
0.00028801
0.00026321
0.00024704
0.00022507
0.00021362
0.00020027
0.00020027
0.00018883
0.00018883
0.00017548
0.00016403
0.00015068
0.00013733
0.00012589
0.00011253
0.00011253
0.00011253
0.00010973
0.00010109
9.7798e-05
8.7738e-05
7.6294e-05
7.6294e-05
7.6294e-05
7.6294e-05
7.6294e-05
6.2943e-05
6.2943e-05
6.2943e-05
6.2943e-05
5.1498e-05
5.1498e-05
5.1498e-05
5.1498e-05
3.8147e-05
3.8147e-05
3.8147e-05
3.8147e-05
3.8147e-05
3.8147e-05
3.8147e-05
3.8147e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
-1.1444e-05
-4.9591e-05
-8.5831e-05
-0.00012678
-0.00017357
-0.00019836
-0.00022507
-0.00024986
-0.00026131
-0.00027466
-0.0002861
-0.0002861
-0.0002861
-0.0002861
-0.00029945
-0.00031366
-0.0003376
-0.00034904
-0.0003624
-0.00037384
-0.00037384
-0.00038719
-0.00038719
-0.00038719
-0.00039864
-0.00039864
-0.00041199
-0.00041199
-0.00042343
-0.00042343
-0.00042343
-0.00042343
-0.00043678
-0.00043678
-0.00043678
-0.00043678
-0.00043678
-0.00043678
-0.00044823
-0.00044823
-0.00044823
-0.00044823
-0.00044823
-0.00044823
-0.00044823
-0.00044823
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00046158
-0.00043678
-0.00039864
-0.0003624
-0.00032425
-0.00029945
-0.00027466
-0.00024986
-0.00023651
-0.00021172
-0.00019836
-0.00019836
-0.00018692
-0.00018692
-0.00017357
-0.00016212
-0.00013733
-0.00012398
-0.00011253
-9.9182e-05
-9.9182e-05
-9.9182e-05
-8.5831e-05
-8.5831e-05
-8.5831e-05
-7.4387e-05
-7.4387e-05
-6.1035e-05
-6.1035e-05
-4.9591e-05
-4.9591e-05
-3.624e-05
-3.624e-05
-3.624e-05
-3.624e-05
-3.624e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
-1.1444e-05
-3.7781e-05
-8.5831e-05
-0.00012398
-0.00016212
-0.00018692
-0.00021172
-0.00023651
-0.00024986
-0.00026131
-0.00027466
-0.0002861
-0.0002861
-0.0002861
-0.00029945
-0.0003109
-0.0003376
-0.00034904
-0.0003624
-0.00037384
-0.00037384
-0.00038719
-0.00038719
-0.00038719
-0.00039864
-0.00039864
-0.00041199
-0.00041199
-0.00041199
-0.00042343
-0.00042343
-0.00042343
-0.00043678
-0.00043678
-0.00043678
-0.00043678
-0.00044823
-0.00044823
-0.00044823
-0.00044823
-0.00044823
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00046158
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00047493
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00048637
-0.00047493
-0.00044823
-0.00042343
-0.00038719
-0.00034904
-0.00032326
-0.0002861
-0.00026131
-0.00023651
-0.00021172
-0.00019836
-0.00018692
-0.00018692
-0.00017357
-0.00017357
-0.00016212
-0.00016117
-0.00013733
-0.00012398
-0.00011253
-0.00011253
-9.9182e-05
-8.5831e-05
-8.5831e-05
-8.5831e-05
-7.4387e-05
-7.4387e-05
-7.4387e-05
-6.1035e-05
-6.1035e-05
-6.1035e-05
-4.9591e-05
-4.9591e-05
-3.624e-05
-3.624e-05
-3.624e-05
-3.624e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> Data/Experiments_and_Simulation_Data/Ramp1_xRACK_rating.csv <==
0.0












































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































==> Data/Experiments_and_Simulation_Data/Ramp1_xRACK_time.csv <==
0.0
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.1
0.11
0.12
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.2
0.21
0.22
0.23
0.24
0.25
0.26
0.27
0.28
0.29
0.3
0.31
0.32
0.33
0.34
0.35
0.36
0.37
0.38
0.39
0.4
0.41
0.42
0.43
0.44
0.45
0.46
0.47
0.48
0.49
0.5
0.51
0.52
0.53
0.54
0.55
0.56
0.57
0.58
0.59
0.6
0.61
0.62
0.63
0.64
0.65
0.66
0.67
0.68
0.69
0.7
0.71
0.72
0.73
0.74
0.75
0.76
0.77
0.78
0.79
0.8
0.81
0.82
0.83
0.84
0.85
0.86
0.87
0.88
0.89
0.9
0.91
0.92
0.93
0.94
0.95
0.96
0.97
0.98
0.99
1.0
1.01
1.02
1.03
1.04
1.05
1.06
1.07
1.08
1.09
1.1
1.11
1.12
1.13
1.14
1.15
1.16
1.17
1.18
1.19
1.2
1.21
1.22
1.23
1.24
1.25
1.26
1.27
1.28
1.29
1.3
1.31
1.32
1.33
1.34
1.35
1.36
1.37
1.38
1.39
1.4
1.41
1.42
1.43
1.44
1.45
1.46
1.47
1.48
1.49
1.5
1.51
1.52
1.53
1.54
1.55
1.56
1.57
1.58
1.59
1.6
1.61
1.62
1.63
1.64
1.65
1.66
1.67
1.68
1.69
1.7
1.71
1.72
1.73
1.74
1.75
1.76
1.77
1.78
1.79
1.8
1.81
1.82
1.83
1.84
1.85
1.86
1.87
1.88
1.89
1.9
1.91
1.92
1.93
1.94
1.95
1.96
1.97
1.98
1.99
2.0
2.01
2.02
2.03
2.04
2.05
2.06
2.07
2.08
2.09
2.1
2.11
2.12
2.13
2.14
2.15
2.16
2.17
2.18
2.19
2.2
2.21
2.22
2.23
2.24
2.25
2.26
2.27
2.28
2.29
2.3
2.31
2.32
2.33
2.34
2.35
2.36
2.37
2.38
2.39
2.4
2.41
2.42
2.43
2.44
2.45
2.46
2.47
2.48
2.49
2.5
2.51
2.52
2.53
2.54
2.55
2.56
2.57
2.58
2.59
2.6
2.61
2.62
2.63
2.64
2.65
2.66
2.67
2.68
2.69
2.7
2.71
2.72
2.73
2.74
2.75
2.76
2.77
2.78
2.79
2.8
2.81
2.82
2.83
2.84
2.85
2.86
2.87
2.88
2.89
2.9
2.91
2.92
2.93
2.94
2.95
2.96
2.97
2.98
2.99
3.0
3.01
3.02
3.03
3.04
3.05
3.06
3.07
3.08
3.09
3.1
3.11
3.12
3.13
3.14
3.15
3.16
3.17
3.18
3.19
3.2
3.21
3.22
3.23
3.24
3.25
3.26
3.27
3.28
3.29
3.3
3.31
3.32
3.33
3.34
3.35
3.36
3.37
3.38
3.39
3.4
3.41
3.42
3.43
3.44
3.45
3.46
3.47
3.48
3.49
3.5
3.51
3.52
3.53
3.54
3.55
3.56
3.57
3.58
3.59
3.6
3.61
3.62
3.63
3.64
3.65
3.66
3.67
3.68
3.69
3.7
3.71
3.72
3.73
3.74
3.75
3.76
3.77
3.78
3.79
3.8
3.81
3.82
3.83
3.84
3.85
3.86
3.87
3.88
3.89
3.9
3.91
3.92
3.93
3.94
3.95
3.96
3.97
3.98
3.99
4.0
4.01
4.02
4.03
4.04
4.05
4.06
4.07
4.08
4.09
4.1
4.11
4.12
4.13
4.14
4.15
4.16
4.17
4.18
4.19
4.2
4.21
4.22
4.23
4.24
4.25
4.26
4.27
4.28
4.29
4.3
4.31
4.32
4.33
4.34
4.35
4.36
4.37
4.38
4.39
4.4
4.41
4.42
4.43
4.44
4.45
4.46
4.47
4.48
4.49
4.5
4.51
4.52
4.53
4.54
4.55
4.56
4.57
4.58
4.59
4.6
4.61
4.62
4.63
4.64
4.65
4.66
4.67
4.68
4.69
4.7
4.71
4.72
4.73
4.74
4.75
4.76
4.77
4.78
4.79
4.8
4.81
4.82
4.83
4.84
4.85
4.86
4.87
4.88
4.89
4.9
4.91
4.92
4.93
4.94
4.95
4.96
4.97
4.98
4.99
5.0
5.01
5.02
5.03
5.04
5.05
5.06
5.07
5.08
5.09
5.1
5.11
5.12
5.13
5.14
5.15
5.16
5.17
5.18
5.19
5.2
5.21
5.22
5.23
5.24
5.25
5.26
5.27
5.28
5.29
5.3
5.31
5.32
5.33
5.34
5.35
5.36
5.37
5.38
5.39
5.4
5.41
5.42
5.43
5.44
5.45
5.46
5.47
5.48
5.49
5.5
5.51
5.52
5.53
5.54
5.55
5.56
5.57
5.58
5.59
5.6
5.61
5.62
5.63
5.64
5.65
5.66
5.67
5.68
5.69
5.7
5.71
5.72
5.73
5.74
5.75
5.76
5.77
5.78
5.79
5.8
5.81
5.82
5.83
5.84
5.85
5.86
5.87
5.88
5.89
5.9
5.91
5.92
5.93
5.94
5.95
5.96
5.97
5.98
5.99
6.0
6.01
6.02
6.03
6.04
6.05
6.06
6.07
6.08
6.09
6.1
6.11
6.12
6.13
6.14
6.15
6.16
6.17
6.18
6.19
6.2
6.21
6.22
6.23
6.24
6.25
6.26
6.27
6.28
6.29
6.3
6.31
6.32
6.33
6.34
6.35
6.36
6.37
6.38
6.39
6.4
6.41
6.42
6.43
6.44
6.45
6.46
6.47
6.48
6.49
6.5
6.51
6.52
6.53
6.54
6.55
6.56
6.57
6.58
6.59
6.6
6.61
6.62
6.63
6.64
6.65
6.66
6.67
6.68
6.69
6.7
6.71
6.72
6.73
6.74
6.75
6.76
6.77
6.78
6.79
6.8
6.81
6.82
6.83
6.84
6.85
6.86
6.87
6.88
6.89
6.9
6.91
6.92
6.93
6.94
6.95
6.96
6.97
6.98
6.99
7.0
7.01
7.02
7.03
7.04
7.05
7.06
7.07
7.08
7.09
7.1
7.11
7.12
7.13
7.14
7.15
7.16
7.17
7.18
7.19
7.2
7.21
7.22
7.23
7.24
7.25
7.26
7.27
7.28
7.29
7.3
7.31
7.32
7.33
7.34
7.35
7.36
7.37
7.38
7.39
7.4
7.41
7.42
7.43
7.44
7.45
7.46
7.47
7.48
7.49
7.5
7.51
7.52
7.53
7.54
7.55
7.56
7.57
7.58
7.59
7.6
7.61
7.62
7.63
7.64
7.65
7.66
7.67
7.68
7.69
7.7
7.71
7.72
7.73
7.74
7.75
7.76
7.77
7.78
7.79
7.8
7.81
7.82
7.83
7.84
7.85
7.86
7.87
7.88
7.89
7.9
7.91
7.92
7.93
7.94
7.95
7.96
7.97
7.98
7.99
8.0
8.01
8.02
8.03
8.04
8.05
8.06
8.07
8.08
8.09
8.1
8.11
8.12
8.13
8.14
8.15
8.16
8.17
8.18
8.19
8.2
8.21
8.22
8.23
8.24
8.25
8.26
8.27
8.28
8.29
8.3
8.31
8.32
8.33
8.34
8.35
8.36
8.37
8.38
8.39
8.4
8.41
8.42
8.43
8.44
8.45
8.46
8.47
8.48
8.49
8.5
8.51
8.52
8.53
8.54
8.55
8.56
8.57
8.58
8.59
8.6
8.61
8.62
8.63
8.64
8.65
8.66
8.67
8.68
8.69
8.7
8.71
8.72
8.73
8.74
8.75
8.76
8.77
8.78
8.79
8.8
8.81
8.82
8.83
8.84
8.85
8.86
8.87
8.88
8.89
8.9
8.91
8.92
8.93
8.94
8.95
8.96
8.97
8.98
8.99
9.0
9.01
9.02
9.03
9.04
9.05
9.06
9.07
9.08
9.09
9.1
9.11
9.12
9.13
9.14
9.15
9.16
9.17
9.18
9.19
9.2
9.21
9.22
9.23
9.24
9.25
9.26
9.27
9.28
9.29
9.3
9.31
9.32
9.33
9.34
9.35
9.36
9.37
9.38
9.39
9.4
9.41
9.42
9.43
9.44
9.45
9.46
9.47
9.48
9.49
9.5
9.51
9.52
9.53
9.54
9.55
9.56
9.57
9.58
9.59
9.6
9.61
9.62
9.63
9.64
9.65
9.66
9.67
9.68
9.69
9.7
9.71
9.72
9.73
9.74
9.75
9.76
9.77
9.78
9.79
9.8
9.81
9.82
9.83
9.84
9.85
9.86
9.87
9.88
9.89
9.9
9.91
9.92
9.93
9.94
9.95
9.96
9.97
9.98
9.99
10.0
10.01
10.02
10.03
10.04
10.05
10.06
10.07
10.08
10.09
10.1
10.11
10.12
10.13
10.14
10.15
10.16
10.17
10.18
10.19
10.2
10.21
10.22
10.23
10.24
10.25
10.26
10.27
10.28
10.29
10.3
10.31
10.32
10.33
10.34
10.35
10.36
10.37
10.38
10.39
10.4
10.41
10.42
10.43
10.44
10.45
10.46
10.47
10.48
10.49
10.5
10.51
10.52
10.53
10.54
10.55
10.56
10.57
10.58
10.59
10.6
10.61
10.62
10.63
10.64
10.65
10.66
10.67
10.68
10.69
10.7
10.71
10.72
10.73
10.74
10.75
10.76
10.77
10.78
10.79
10.8
10.81
10.82
10.83
10.84
10.85
10.86
10.87
10.88
10.89
10.9
10.91
10.92
10.93
10.94
10.95
10.96
10.97
10.98
10.99
11.0
11.01
11.02
11.03
11.04
11.05
11.06
11.07
11.08
11.09
11.1
11.11
11.12
11.13
11.14
11.15
11.16
11.17
11.18
11.19
11.2
11.21
11.22
11.23
11.24
11.25
11.26
11.27
11.28
11.29
11.3
11.31
11.32
11.33
11.34
11.35
11.36
11.37
11.38
11.39
11.4
11.41
11.42
11.43
11.44
11.45
11.46
11.47
11.48
11.49
11.5
11.51
11.52
11.53
11.54
11.55
11.56
11.57
11.58
11.59
11.6
11.61
11.62
11.63
11.64
11.65
11.66
11.67
11.68
11.69
11.7
11.71
11.72
11.73
11.74
11.75
11.76
11.77
11.78
11.79
11.8
11.81
11.82
11.83
11.84
11.85
11.86
11.87
11.88
11.89
11.9
11.91
11.92
11.93
11.94
11.95
11.96
11.97
11.98
11.99
12.0
12.01
12.02
12.03
12.04
12.05
12.06
12.07
12.08
12.09
12.1
12.11
12.12
12.13
12.14
12.15
12.16
12.17
12.18
12.19
12.2
12.21
12.22
12.23
12.24
12.25
12.26
12.27
12.28
12.29
12.3
12.31
12.32
12.33
12.34
12.35
12.36
12.37
12.38
12.39
12.4
12.41
12.42
12.43
12.44
12.45
12.46
12.47
12.48
12.49
12.5
12.51
12.52
12.53
12.54
12.55
12.56
12.57
12.58
12.59
12.6
12.61
12.62
12.63
12.64
12.65
12.66
12.67
12.68
12.69
12.7
12.71
12.72
12.73
12.74
12.75
12.76
12.77
12.78
12.79
12.8
12.81
12.82
12.83
12.84
12.85
12.86
12.87
12.88
12.89
12.9
12.91
12.92
12.93
12.94
12.95
12.96
12.97
12.98
12.99
13.0
13.01
13.02
13.03
13.04
13.05
13.06
13.07
13.08
13.09
13.1
13.11
13.12
13.13
13.14
13.15
13.16
13.17
13.18
13.19
13.2
13.21
13.22
13.23
13.24
13.25
13.26
13.27
13.28
13.29
13.3
13.31
13.32
13.33
13.34
13.35
13.36
13.37
13.38
13.39
13.4
13.41
13.42
13.43
13.44
13.45
13.46
13.47
13.48
13.49
13.5
13.51
13.52
13.53
13.54
13.55
13.56
13.57
13.58
13.59
13.6
13.61
13.62
13.63
13.64
13.65
13.66
13.67
13.68
13.69
13.7
13.71
13.72
13.73
13.74
13.75
13.76
13.77
13.78
13.79
13.8
13.81
13.82
13.83
13.84
13.85
13.86
13.87
13.88
13.89
13.9
13.91
13.92
13.93
13.94
13.95
13.96
13.97
13.98
13.99
14.0
14.01
14.02
14.03
14.04
14.05
14.06
14.07
14.08
14.09
14.1
14.11
14.12
14.13
14.14
14.15
14.16
14.17
14.18
14.19
14.2
14.21
14.22
14.23
14.24
14.25
14.26
14.27
14.28
14.29
14.3
14.31
14.32
14.33
14.34
14.35
14.36
14.37
14.38
14.39
14.4
14.41
14.42
14.43
14.44
14.45
14.46
14.47
14.48
14.49
14.5
14.51
14.52
14.53
14.54
14.55
14.56
14.57
14.58
14.59
14.6
14.61
14.62
14.63
14.64
14.65
14.66
14.67
14.68
14.69
14.7
14.71
14.72
14.73
14.74
14.75
14.76
14.77
14.78
14.79
14.8
14.81
14.82
14.83
14.84
14.85
14.86
14.87
14.88
14.89
14.9
14.91
14.92
14.93
14.94
14.95
14.96
14.97
14.98
14.99
15.0
15.01
15.02
15.03
15.04
15.05
15.06
15.07
15.08
15.09
15.1
15.11
15.12
15.13
15.14
15.15
15.16
15.17
15.18
15.19
15.2
15.21
15.22
15.23
15.24
15.25
15.26
15.27
15.28
15.29
15.3
15.31
15.32
15.33
15.34
15.35
15.36
15.37
15.38
15.39
15.4
15.41
15.42
15.43
15.44
15.45
15.46
15.47
15.48
15.49
15.5
15.51
15.52
15.53
15.54
15.55
15.56
15.57
15.58
15.59
15.6
15.61
15.62
15.63
15.64
15.65
15.66
15.67
15.68
15.69
15.7
15.71
15.72
15.73
15.74
15.75
15.76
15.77
15.78
15.79
15.8
15.81
15.82
15.83
15.84
15.85
15.86
15.87
15.88
15.89
15.9
15.91
15.92
15.93
15.94
15.95
15.96
15.97
15.98
15.99
16.0
16.01
16.02
16.03
16.04
16.05
16.06
16.07
16.08
16.09
16.1
16.11
16.12
16.13
16.14
16.15
16.16
16.17
16.18
16.19
16.2
16.21
16.22
16.23
16.24
16.25
16.26
16.27
16.28
16.29
16.3
16.31
16.32
16.33
16.34
16.35
16.36
16.37
16.38
16.39
16.4
16.41
16.42
16.43
16.44
16.45
16.46
16.47
16.48
16.49
16.5
16.51
16.52
16.53
16.54
16.55
16.56
16.57
16.58
16.59
16.6
16.61
16.62
16.63
16.64
16.65
16.66
16.67
16.68
16.69
16.7
16.71
16.72
16.73
16.74
16.75
16.76
16.77
16.78
16.79
16.8
16.81
16.82
16.83
16.84
16.85
16.86
16.87
16.88
16.89
16.9
16.91
16.92
16.93
16.94
16.95
16.96
16.97
16.98
16.99
17.0
17.01
17.02
17.03
17.04
17.05
17.06
17.07
17.08
17.09
17.1
17.11
17.12
17.13
17.14
17.15
17.16
17.17
17.18
17.19
17.2
17.21
17.22
17.23
17.24
17.25
17.26
17.27
17.28
17.29
17.3
17.31
17.32
17.33
17.34
17.35
17.36
17.37
17.38
17.39
17.4
17.41
17.42
17.43
17.44
17.45
17.46
17.47
17.48
17.49
17.5
17.51
17.52
17.53
17.54
17.55
17.56
17.57
17.58
17.59
17.6
17.61
17.62
17.63
17.64
17.65
17.66
17.67
17.68
17.69
17.7
17.71
17.72
17.73
17.74
17.75
17.76
17.77
17.78
17.79
17.8
17.81
17.82
17.83
17.84
17.85
17.86
17.87
17.88
17.89
17.9
17.91
17.92
17.93
17.94
17.95
17.96
17.97
17.98
17.99
18.0
18.01
18.02
18.03
18.04
18.05
18.06
18.07
18.08
18.09
18.1
18.11
18.12
18.13
18.14
18.15
18.16
18.17
18.18
18.19
18.2
18.21
18.22
18.23
18.24
18.25
18.26
18.27
18.28
18.29
18.3
18.31
18.32
18.33
18.34
18.35
18.36
18.37
18.38
18.39
18.4
18.41
18.42
18.43
18.44
18.45
18.46
18.47
18.48
18.49
18.5
18.51
18.52
18.53
18.54
18.55
18.56
18.57
18.58
18.59
18.6
18.61
18.62
18.63
18.64
18.65
18.66
18.67
18.68
18.69
18.7
18.71
18.72
18.73
18.74
18.75
18.76
18.77
18.78
18.79
18.8
18.81
18.82
18.83
18.84
18.85
18.86
18.87
18.88
18.89
18.9
18.91
18.92
18.93
18.94
18.95
18.96
18.97
18.98
18.99
19.0
19.01
19.02
19.03
19.04
19.05
19.06
19.07
19.08
19.09
19.1
19.11
19.12
19.13
19.14
19.15
19.16
19.17
19.18
19.19
19.2
19.21
19.22
19.23
19.24
19.25
19.26
19.27
19.28
19.29
19.3
19.31
19.32
19.33
19.34
19.35
19.36
19.37
19.38
19.39
19.4
19.41
19.42
19.43
19.44
19.45
19.46
19.47
19.48
19.49
19.5
19.51
19.52
19.53
19.54
19.55
19.56
19.57
19.58
19.59
19.6
19.61
19.62
19.63
19.64
19.65
19.66
19.67
19.68
19.69
19.7
19.71
19.72
19.73
19.74
19.75
19.76
19.77
19.78
19.79
19.8
19.81
19.82
19.83
19.84
19.85
19.86
19.87
19.88
19.89
19.9
19.91
19.92
19.93
19.94
19.95
19.96
19.97
19.98
19.99
20.0
20.01
20.02
20.03
20.04
20.05
20.06
20.07
20.08
20.09
20.1
20.11
20.12
20.13
20.14
20.15
20.16
20.17
20.18
20.19
20.2
20.21
20.22
20.23
20.24
20.25
20.26
20.27
20.28
20.29
20.3
20.31
20.32
20.33
20.34
20.35
20.36
20.37
20.38
20.39
20.4
20.41
20.42
20.43
20.44
20.45
20.46
20.47
20.48
20.49
20.5
20.51
20.52
20.53
20.54
20.55
20.56
20.57
20.58
20.59
20.6
20.61
20.62
20.63
20.64
20.65
20.66
20.67
20.68
20.69
20.7
20.71
20.72
20.73
20.74
20.75
20.76
20.77
20.78
20.79
20.8
20.81
20.82
20.83
20.84
20.85
20.86
20.87
20.88
20.89
20.9
20.91
20.92
20.93
20.94
20.95
20.96
20.97
20.98
20.99
21.0
21.01
21.02
21.03
21.04
21.05
21.06
21.07
21.08
21.09
21.1
21.11
21.12
21.13
21.14
21.15
21.16
21.17
21.18
21.19
21.2
21.21
21.22
21.23
21.24
21.25
21.26
21.27
21.28
21.29
21.3
21.31
21.32
21.33
21.34
21.35
21.36
21.37
21.38
21.39
21.4
21.41
21.42
21.43
21.44
21.45
21.46
21.47
21.48
21.49
21.5
21.51
21.52
21.53
21.54
21.55
21.56
21.57
21.58
21.59
21.6
21.61
21.62
21.63
21.64
21.65
21.66
21.67
21.68
21.69
21.7
21.71
21.72
21.73
21.74
21.75
21.76
21.77
21.78
21.79
21.8
21.81
21.82
21.83
21.84
21.85
21.86
21.87
21.88
21.89
21.9
21.91
21.92
21.93
21.94
21.95
21.96
21.97
21.98
21.99
22.0
22.01
22.02
22.03
22.04
22.05
22.06
22.07
22.08
22.09
22.1
22.11
22.12
22.13
22.14
22.15
22.16
22.17
22.18
22.19
22.2
22.21
22.22
22.23
22.24
22.25
22.26
22.27
22.28
22.29
22.3
22.31
22.32
22.33
22.34
22.35
22.36
22.37
22.38
22.39
22.4
22.41
22.42
22.43
22.44
22.45
22.46
22.47
22.48
22.49
22.5
22.51
22.52
22.53
22.54
22.55


==> Data/Experiments_and_Simulation_Data/Ramp1_xRACK_xax.csv <==
-2.2512e-06
-3.9436e-06
-5.5485e-06
-5.9229e-06
-4.9736e-06
-5.9291e-06
-7.3162e-06
-7.3832e-06
-6.7958e-06
-7.1807e-06
-7.7938e-06
-7.1693e-06
-7.3087e-06
-8.1051e-06
-6.9086e-06
-7.3737e-06
-8.6495e-06
-8.4855e-06
-8.2975e-06
-9.4719e-06
-1.0495e-05
-9.8458e-06
-9.6324e-06
-1.0419e-05
-1.0681e-05
-1.0246e-05
-1.0377e-05
-1.0512e-05
-1.0679e-05
-1.0772e-05
-1.0791e-05
-1.0656e-05
-1.0596e-05
-1.0512e-05
-1.0611e-05
-1.0567e-05
-1.0619e-05
-1.0742e-05
-1.0843e-05
-1.07e-05
-1.062e-05
-1.0711e-05
-1.0615e-05
-1.0682e-05
-1.0703e-05
-1.0629e-05
-1.088e-05
-1.0785e-05
-1.0655e-05
-1.0668e-05
-1.0597e-05
-1.0706e-05
-1.0802e-05
-1.0738e-05
-1.0814e-05
-1.076e-05
-1.0651e-05
-9.4952e-06
-7.1357e-07
2.3351e-05
5.5868e-05
8.8257e-05
0.00012595
0.00016465
0.00020194
0.00023464
0.00026207
0.00028465
0.00029827
0.00030613
0.00030925
0.00031089
0.00031177
0.00031551
0.00032532
0.00034079
0.00035716
0.00037186
0.00038203
0.00039014
0.00039737
0.00040607
0.00041346
0.00041991
0.00042367
0.0004239
0.00042485
0.00042777
0.00043263
0.00043854
0.0004446
0.00045135
0.00045633
0.00045818
0.00046039
0.00046295
0.00046771
0.00047277
0.00047452
0.00047497
0.00047573
0.00047595
0.00047609
0.00047593
0.0004763
0.00047619
0.00047596
0.00047607
0.00047636
0.00047691
0.00047791
0.00048001
0.00048316
0.00048639
0.00048695
0.00048706
0.00048739
0.0004873
0.00048754
0.00048727
0.00048738
0.00048726
0.00048733
0.00048728
0.00048761
0.00048778
0.00048779
0.00048763
0.0004876
0.00048766
0.00048774
0.00048788
0.00048798
0.00048799
0.00048802
0.00048796
0.00048782
0.00048791
0.0004879
0.00048792
0.00048815
0.00048827
0.00048821
0.00048822
0.00048828
0.00048827
0.00048811
0.00048825
0.00048825
0.00048838
0.00048839
0.00048841
0.00048844
0.00048831
0.00048832
0.00048827
0.00048837
0.00048834
0.00048862
0.00048856
0.00048854
0.00048854
0.00048846
0.00048855
0.00048884
0.00048866
0.0004886
0.00048854
0.00048864
0.00048877
0.00048856
0.00048866
0.00048869
0.00048873
0.00048872
0.00048874
0.00048875
0.0004889
0.00048888
0.00048873
0.0004888
0.00048898
0.00048884
0.00048873
0.00048894
0.00048887
0.00048879
0.00048886
0.00048898
0.00048897
0.00048893
0.00048897
0.00048897
0.000489
0.0004891
0.00048908
0.00048902
0.00048904
0.00048919
0.00048919
0.00048918
0.00048918
0.00048907
0.00048905
0.00048907
0.00048911
0.00048916
0.00048928
0.00048934
0.00048933
0.00048929
0.0004891
0.00048911
0.0004892
0.00048924
0.00048935
0.00048948
0.00048948
0.00048941
0.00048934
0.00048928
0.00048927
0.00048927
0.0004893
0.00048938
0.00048941
0.00048947
0.00048951
0.0004896
0.00048961
0.00048955
0.00048956
0.00048951
0.00048955
0.0004895
0.00048949
0.00048958
0.00048955
0.00048958
0.00048954
0.0004894
0.00048956
0.00048943
0.00048954
0.00048961
0.00048972
0.00048963
0.00048963
0.00048962
0.00048959
0.0004896
0.00048962
0.00048954
0.00048953
0.0004895
0.00048962
0.00048979
0.00048967
0.0004896
0.00048966
0.00048967
0.00048977
0.00048977
0.00048989
0.00048996
0.00048994
0.00048993
0.00048981
0.00048971
0.00048972
0.0004898
0.00048987
0.00049007
0.0004901
0.00049007
0.00049009
0.00048988
0.00048993
0.00048996
0.00049002
0.00049005
0.00048995
0.00049016
0.00049017
0.00049014
0.00049011
0.00049002
0.00049004
0.00049003
0.00049008
0.00049013
0.00049024
0.00049036
0.00049027
0.00049025
0.00049015
0.00049006
0.00049011
0.00049014
0.00049018
0.00049031
0.00049037
0.00049035
0.00049027
0.00049022
0.0004902
0.00049016
0.00049019
0.00049022
0.00049026
0.00049039
0.00049044
0.00049048
0.00049049
0.00049037
0.0004902
0.00049025
0.00049028
0.00049036
0.00049043
0.00049042
0.00049038
0.00049035
0.00049037
0.00049034
0.00049036
0.00049042
0.00049049
0.00049058
0.00049057
0.00049056
0.00049054
0.00049048
0.00049044
0.00049045
0.0004904
0.00049038
0.00049042
0.00049056
0.00049059
0.0004906
0.00049061
0.00049048
0.00049032
0.00049038
0.00049047
0.00049054
0.00049061
0.00049067
0.00049064
0.00049061
0.00049055
0.00049053
0.0004905
0.0004905
0.00049052
0.00049054
0.00049052
0.00049008
0.000483
0.00046973
0.00044842
0.00042713
0.00039484
0.00036404
0.0003286
0.00029252
0.00026691
0.00024161
0.0002249
0.00020874
0.00020004
0.0001949
0.00019102
0.00018376
0.00017276
0.00016101
0.00014421
0.00013258
0.00011903
0.0001082
9.6803e-05
8.8822e-05
8.5182e-05
8.4679e-05
8.4117e-05
8.1049e-05
7.5608e-05
6.8176e-05
6.3548e-05
5.9668e-05
5.6434e-05
5.3138e-05
4.5978e-05
3.9853e-05
3.5374e-05
3.4534e-05
3.4108e-05
3.35e-05
3.1768e-05
2.7732e-05
2.2756e-05
1.8263e-05
1.6261e-05
1.5786e-05
1.5367e-05
1.4642e-05
1.4705e-05
1.4892e-05
1.334e-05
1.2519e-05
1.2458e-05
1.2844e-05
9.6365e-06
7.1915e-06
7.2087e-06
7.2967e-06
6.6432e-06
5.6251e-06
5.335e-06
5.3254e-06
5.1507e-06
4.6396e-06
4.238e-06
4.6598e-06
3.6796e-06
2.6574e-06
3.0446e-06
3.1022e-06
1.8707e-06
1.8502e-06
1.6211e-06
-3.535e-07
-1.5934e-06
-1.2599e-06
-1.6875e-06
-3.2602e-06
-3.8889e-06
-3.7286e-06
-3.7971e-06
-3.9669e-06
-3.8896e-06
-3.725e-06
-3.658e-06
-3.7532e-06
-3.9504e-06
-4.238e-06
-4.4365e-06
-3.8356e-06
-4.1079e-06
-4.8998e-06
-3.7894e-06
-4.8339e-06
-6.8823e-06
-6.9923e-06
-6.7137e-06
-8.0513e-06
-9.0222e-06
-8.0182e-06
-8.8313e-06
-9.2555e-06
-8.845e-06
-9.1741e-06
-9.7726e-06
-9.9247e-06
-9.936e-06
-1.0001e-05
-9.7799e-06
-9.7041e-06
-9.8173e-06
-9.7647e-06
-9.7327e-06
-9.8561e-06
-9.9338e-06
-9.9926e-06
-1.0097e-05
-9.8837e-06
-9.9123e-06
-9.8835e-06
-9.9323e-06
-1.0052e-05
-9.9396e-06
-1.0056e-05
-1.0039e-05
-9.9516e-06
-9.9414e-06
-9.9762e-06
-1.0073e-05
-1.0181e-05
-1.0139e-05
-1.0239e-05
-1.0087e-05
-1.0087e-05
-1.003e-05
-9.9092e-06
-1.0021e-05
-1.0105e-05
-1.019e-05
-1.0185e-05
-1.0203e-05
-1.0209e-05
-1.026e-05
-1.0162e-05
-1.0082e-05
-1.0248e-05
-1.0413e-05
-1.028e-05
-1.01e-05
-1.012e-05
-1.0103e-05
-1.0218e-05
-1.0313e-05
-1.0302e-05
-1.0288e-05
-1.0279e-05
-1.0328e-05
-1.0277e-05
-1.0273e-05
-1.0286e-05
-1.0461e-05
-1.0329e-05
-1.0346e-05
-1.0431e-05
-1.0447e-05
-1.0344e-05
-1.0145e-05
-1.0119e-05
-1.0232e-05
-1.0152e-05
-1.0271e-05
-1.0457e-05
-1.0554e-05
-1.035e-05
-1.0435e-05
-1.043e-05
-1.023e-05
-1.0298e-05
-1.0399e-05
-1.0404e-05
-1.0455e-05
-1.0466e-05
-1.0447e-05
-1.0389e-05
-1.0382e-05
-1.0324e-05
-1.0269e-05
-1.0285e-05
-1.0365e-05
-1.0471e-05
-1.0572e-05
-1.0621e-05
-1.0561e-05
-1.051e-05
-1.0487e-05
-1.0436e-05
-1.0454e-05
-1.0508e-05
-1.0548e-05
-1.0564e-05
-1.0592e-05
-1.0513e-05
-1.0361e-05
-1.0421e-05
-1.0507e-05
-1.0423e-05
-1.0595e-05
-1.061e-05
-1.0613e-05
-1.086e-05
-1.0854e-05
-1.0766e-05
-1.0688e-05
-1.0646e-05
-1.0669e-05
-1.0847e-05
-1.0703e-05
-1.0691e-05
-1.0677e-05
-1.0482e-05
-1.0582e-05
-1.0659e-05
-1.0666e-05
-1.0699e-05
-1.0741e-05
-1.0731e-05
-1.0899e-05
-1.09e-05
-1.1014e-05
-1.0876e-05
-1.0882e-05
-1.0903e-05
-1.0698e-05
-1.0646e-05
-1.0768e-05
-1.089e-05
-1.0795e-05
-1.0882e-05
-1.0888e-05
-1.1016e-05
-1.0966e-05
-1.0745e-05
-1.0829e-05
-1.0921e-05
-1.0993e-05
-1.0991e-05
-1.0946e-05
-1.105e-05
-1.1007e-05
-1.0955e-05
-1.0896e-05
-1.0898e-05
-1.0735e-05
-1.0694e-05
-1.0865e-05
-1.1152e-05
-1.1104e-05
-1.0326e-05
-1.0481e-05
-1.1607e-05
-1.1854e-05
-1.1295e-05
-1.1518e-05
-1.2034e-05
-1.2135e-05
-1.1957e-05
-1.1953e-05
-1.1866e-05
-1.1939e-05
-1.1832e-05
-1.1871e-05
-1.1953e-05
-1.1966e-05
-1.1929e-05
-1.197e-05
-1.2025e-05
-1.2026e-05
-1.207e-05
-1.2096e-05
-1.1912e-05
-1.2084e-05
-1.1947e-05
-1.2065e-05
-1.1944e-05
-1.2122e-05
-1.216e-05
-1.2069e-05
-1.2165e-05
-1.2025e-05
-1.1977e-05
-1.206e-05
-1.201e-05
-1.2181e-05
-1.2195e-05
-1.2058e-05
-1.2134e-05
-1.2231e-05
-1.2268e-05
-1.2153e-05
-1.2031e-05
-1.1762e-05
-9.4254e-06
2.5172e-06
2.2255e-05
5.5746e-05
8.9707e-05
0.00012136
0.0001605
0.00019087
0.00022449
0.00024756
0.00026912
0.00028136
0.00029048
0.0002957
0.00029962
0.00030498
0.00031202
0.00032447
0.00033801
0.00035635
0.00036901
0.0003796
0.00038613
0.00039115
0.00039652
0.00040148
0.00040745
0.00041073
0.00041419
0.00041804
0.0004229
0.00042885
0.00043422
0.00043946
0.000442
0.00044428
0.00044631
0.0004473
0.00044736
0.00044743
0.00044858
0.00045057
0.00045284
0.0004547
0.00045685
0.00045752
0.00045977
0.00046399
0.00046775
0.00047226
0.0004747
0.00047592
0.0004771
0.00047949
0.00048076
0.00048073
0.00048047
0.00048054
0.00048071
0.00048085
0.00048112
0.00048109
0.00048108
0.00048132
0.00048123
0.00048122
0.00048131
0.00048152
0.00048159
0.00048185
0.00048221
0.00048222
0.00048236
0.00048283
0.00048321
0.00048348
0.00048345
0.00048357
0.00048404
0.00048415
0.0004843
0.00048506
0.00048545
0.00048605
0.00048649
0.00048733
0.00048802
0.00048909
0.00048901
0.00048918
0.00048922
0.00048918
0.00048932
0.00048921
0.0004893
0.00048958
0.00048962
0.00048942
0.00048946
0.00048952
0.0004896
0.00048972
0.00048977
0.00048975
0.00048968
0.00048972
0.00048972
0.0004897
0.00048971
0.00048969
0.00048974
0.00048978
0.00048982
0.00048982
0.00048978
0.00048986
0.0004899
0.00049001
0.00049005
0.0004901
0.00049009
0.00049008
0.00049002
0.00049003
0.00048992
0.00048995
0.00048992
0.00049003
0.00049012
0.00049026
0.00049027
0.00049025
0.00049016
0.00049
0.00049006
0.00049016
0.00049023
0.00049033
0.00049026
0.00049024
0.00049021
0.00049013
0.00049011
0.00049009
0.00049015
0.00049021
0.00049021
0.00049023
0.00049027
0.00049042
0.00049041
0.00049047
0.00049047
0.00049049
0.00049044
0.0004905
0.00049045
0.00049045
0.00049049
0.00049054
0.00049051
0.00049039
0.00049038
0.00049046
0.00049058
0.00049074
0.0004908
0.00049075
0.00049069
0.00049075
0.00049071
0.00049067
0.00049072
0.00049068
0.0004908
0.00049074
0.00049067
0.0004908
0.00049092
0.00049086
0.00049075
0.00049072
0.00049078
0.00049088
0.00049093
0.00049111
0.0004911
0.00049101
0.00049095
0.00049083
0.00049077
0.00049088
0.0004909
0.000491
0.00049105
0.00049109
0.00049099
0.00049104
0.00049103
0.00049106
0.00049112
0.00049112
0.00049113
0.00049131
0.00049129
0.00049122
0.00049117
0.00049119
0.00049115
0.00049111
0.00049109
0.00049116
0.00049114
0.00049116
0.00049117
0.00049127
0.00049131
0.0004914
0.0004914
0.00049141
0.00049136
0.00049138
0.00049133
0.00049137
0.0004913
0.00049125
0.00049123
0.00049137
0.00049133
0.00049136
0.00049146
0.00049145
0.00049157
0.00049161
0.00049149
0.00049155
0.00049125
0.00049149
0.00049157
0.00049143
0.00049137
0.00049164
0.00049166
0.00049167
0.00049146
0.00049153
0.00049159
0.00049152
0.00049167
0.00049165
0.00049169
0.00049167
0.00049164
0.00049172
0.00049175
0.0004917
0.00049163
0.00049167
0.00049163
0.00049168
0.00049187
0.00049185
0.00049161
0.00049183
0.00049194
0.00049175
0.00049167
0.00049196
0.0004919
0.00049171
0.000492
0.00049202
0.00049194
0.00049192
0.00049193
0.00049197
0.00049192
0.00049218
0.00049202
0.00049187
0.00049194
0.0004921
0.00049203
0.00049213
0.00049212
0.00049211
0.00049197
0.00049211
0.00049221
0.00049219
0.00049214
0.00049211
0.00049215
0.00049209
0.00049226
0.00049207
0.00049231
0.00049225
0.00049209
0.0004923
0.0004924
0.00049153
0.00048495
0.0004722
0.00045268
0.00043005
0.00039718
0.00036777
0.00033139
0.00030253
0.00027084
0.00024889
0.00023192
0.00021923
0.00021024
0.00020149
0.00019585
0.00018904
0.0001818
0.00016761
0.00015183
0.00013638
0.00012163
0.00011308
0.00010486
9.9458e-05
9.5042e-05
9.1857e-05
9.0869e-05
9.0216e-05
8.8206e-05
8.1724e-05
7.3725e-05
6.3844e-05
5.7173e-05
5.0067e-05
4.5163e-05
4.2e-05
3.9223e-05
3.6302e-05
3.4728e-05
3.4655e-05
3.505e-05
3.2136e-05
2.7468e-05
2.6156e-05
2.5602e-05
2.5553e-05
2.4267e-05
2.1486e-05
1.9898e-05
1.9776e-05
1.784e-05
1.6245e-05
1.5383e-05
1.542e-05
1.4347e-05
1.2806e-05
1.0791e-05
8.6543e-06
5.9546e-06
4.8679e-06
4.4813e-06
3.8959e-06
2.8954e-06
1.4556e-06
1.2088e-06
1.3549e-06
1.3414e-06
1.0401e-06
5.8482e-07
-1.5574e-07
-3.7504e-07
-3.6092e-07
-2.2957e-07
-1.6975e-07
-2.4121e-07
-3.0175e-07
-5.0292e-07
-7.1336e-07
-7.8832e-07
-2.7622e-07
-1.1287e-06
-2.7768e-06
-2.7553e-06
-2.8862e-06
-4.2231e-06
-5.4493e-06
-6.3378e-06
-6.5518e-06
-6.1788e-06
-6.0379e-06
-6.0439e-06
-6.1485e-06
-6.3546e-06
-6.4688e-06
-6.6508e-06
-6.7211e-06
-6.6331e-06
-6.54e-06
-6.3914e-06
-6.3402e-06
-6.4006e-06
-6.4834e-06
-6.7342e-06
-7.0051e-06
-7.0792e-06
-7.1516e-06
-6.8997e-06
-6.8032e-06
-6.9052e-06
-7.0237e-06
-7.1723e-06
-7.278e-06
-7.2969e-06
-7.2865e-06
-7.21e-06
-7.0615e-06
-7.0171e-06
-7.0495e-06
-7.2173e-06
-7.3168e-06
-7.3575e-06
-7.3735e-06
-7.3981e-06
-7.3847e-06
-7.4419e-06
-7.398e-06
-7.323e-06
-7.2682e-06
-7.3431e-06
-7.33e-06
-7.4209e-06
-7.6289e-06
-7.5966e-06
-7.6798e-06
-7.7438e-06
-7.5668e-06
-7.5886e-06
-7.6118e-06
-7.579e-06
-7.6186e-06
-7.6515e-06
-7.7051e-06
-7.8557e-06
-7.8348e-06
-7.8908e-06
-7.8986e-06
-7.8438e-06
-7.7766e-06
-7.7642e-06
-7.6873e-06
-7.7195e-06
-7.7666e-06
-7.9316e-06
-7.8959e-06
-7.9266e-06
-7.8494e-06
-7.8892e-06
-7.964e-06
-7.9924e-06
-8.1598e-06
-8.234e-06
-8.2207e-06
-8.2144e-06
-8.0375e-06
-7.9057e-06
-7.9837e-06
-8.0606e-06
-8.1104e-06
-8.1636e-06
-8.2427e-06
-8.2117e-06
-8.2014e-06
-8.3671e-06
-8.4107e-06
-8.541e-06
-8.5627e-06
-8.4026e-06
-8.4895e-06
-8.6268e-06
-8.6732e-06
-8.6012e-06
-8.5402e-06
-8.527e-06
-8.4421e-06
-8.4455e-06
-8.5658e-06
-8.6838e-06
-8.8173e-06
-8.9546e-06
-8.8693e-06
-8.8958e-06
-8.7644e-06
-8.7971e-06
-8.7296e-06
-8.8119e-06
-8.8599e-06
-8.9112e-06
-8.9214e-06
-8.9311e-06
-8.8969e-06
-8.8504e-06
-8.9102e-06
-8.9864e-06
-8.9814e-06
-9.0134e-06
-9.0807e-06
-9.2814e-06
-9.2513e-06
-9.2154e-06
-9.2186e-06
-9.1012e-06
-9.0321e-06
-9.252e-06
-9.1786e-06
-9.2383e-06
-9.2049e-06
-9.3375e-06
-9.2571e-06
-9.2895e-06
-9.2376e-06
-9.1152e-06
-9.1933e-06
-9.2277e-06
-9.3153e-06
-9.4475e-06
-9.4315e-06
-9.5232e-06
-9.5287e-06
-9.4851e-06
-9.2829e-06
-9.3334e-06
-9.5062e-06
-9.6233e-06
-9.5163e-06
-9.5208e-06
-9.7775e-06
-9.8489e-06
-9.8705e-06
-9.8129e-06
-9.7254e-06
-9.7292e-06
-9.9212e-06
-9.9734e-06
-9.8056e-06
-9.9097e-06
-1.008e-05
-1.007e-05
-1.0048e-05
-1.0057e-05
-1.0039e-05
-9.9851e-06
-9.9652e-06
-1.0003e-05
-1.0041e-05
-1.0208e-05
-1.0073e-05
-1.0125e-05
-1.0198e-05
-1.0348e-05
-1.0276e-05
-1.0386e-05
-1.0422e-05
-1.0384e-05
-1.0373e-05
-1.0351e-05
-1.031e-05
-1.039e-05
-1.0255e-05
-1.019e-05
-1.0327e-05
-1.0436e-05
-1.0649e-05
-1.0495e-05
-1.0509e-05
-1.0686e-05
-1.062e-05
-1.0591e-05
-1.0618e-05
-1.0592e-05
-1.0608e-05
-1.0656e-05
-1.0567e-05
-1.0619e-05
-1.0617e-05
-1.0582e-05
-1.0645e-05
-1.0718e-05
-1.0641e-05
-1.0659e-05
-1.0688e-05
-1.0729e-05
-1.0888e-05
-1.096e-05
-1.0965e-05
-1.0785e-05
-1.0751e-05
-1.1072e-05
-1.1027e-05
-1.0942e-05
-1.1125e-05
-1.2387e-05
-2.7763e-05
-5.9226e-05
-9.6609e-05
-0.00014433
-0.0001801
-0.0002201
-0.00025243
-0.00028024
-0.00030087
-0.00031314
-0.00031742
-0.00031699
-0.00031583
-0.0003158
-0.00031976
-0.00032893
-0.00034394
-0.00036133
-0.00037638
-0.00039228
-0.00040324
-0.00041275
-0.00041631
-0.00041788
-0.00042042
-0.00042463
-0.00042894
-0.00043187
-0.00043403
-0.00043643
-0.000441
-0.00044492
-0.00044896
-0.00045132
-0.00045162
-0.00045192
-0.00045288
-0.00045396
-0.00045487
-0.00045817
-0.00046321
-0.00046817
-0.00047089
-0.00047186
-0.00047372
-0.00047675
-0.00048045
-0.000482
-0.0004823
-0.00048197
-0.00048245
-0.00048311
-0.00048423
-0.00048611
-0.0004882
-0.00048874
-0.00048895
-0.0004891
-0.00048945
-0.00048958
-0.00048976
-0.00048996
-0.00048993
-0.00049014
-0.00049034
-0.00049038
-0.00049057
-0.00049071
-0.00049101
-0.00049128
-0.00049157
-0.00049236
-0.00049318
-0.00049514
-0.00049729
-0.00049775
-0.00049787
-0.00049793
-0.00049785
-0.0004979
-0.00049799
-0.00049785
-0.00049802
-0.00049826
-0.00049837
-0.00049846
-0.00049845
-0.00049855
-0.00049831
-0.0004983
-0.00049836
-0.00049856
-0.0004987
-0.00049881
-0.00049881
-0.00049868
-0.00049871
-0.00049869
-0.0004987
-0.00049891
-0.00049886
-0.00049889
-0.00049904
-0.00049897
-0.00049906
-0.00049897
-0.00049902
-0.00049904
-0.00049903
-0.0004991
-0.00049923
-0.0004992
-0.00049927
-0.00049927
-0.00049904
-0.00049917
-0.00049936
-0.00049932
-0.00049933
-0.00049941
-0.00049947
-0.00049953
-0.00049948
-0.00049944
-0.0004994
-0.0004996
-0.00049958
-0.00049946
-0.00049954
-0.00049964
-0.00049957
-0.00049957
-0.00049969
-0.00049969
-0.0004998
-0.00049974
-0.00049968
-0.00049966
-0.00049973
-0.00049975
-0.00049984
-0.00049993
-0.00050007
-0.00049981
-0.00049996
-0.00049979
-0.00049986
-0.00049984
-0.00049994
-0.00050014
-0.00050008
-0.00050008
-0.0005001
-0.00049994
-0.00049993
-0.00050007
-0.00050015
-0.00050017
-0.00050004
-0.00050021
-0.00050026
-0.00050013
-0.00050025
-0.00050018
-0.00050026
-0.00050033
-0.00050023
-0.00050031
-0.00050034
-0.00050043
-0.00050047
-0.0005004
-0.00050029
-0.00050032
-0.00050042
-0.00050037
-0.00050047
-0.00050044
-0.00050053
-0.00050056
-0.00050048
-0.00050051
-0.00050048
-0.00050049
-0.00050046
-0.00050053
-0.00050057
-0.00050062
-0.00050051
-0.00050045
-0.00050059
-0.00050076
-0.00050055
-0.00050057
-0.00050073
-0.00050077
-0.0005007
-0.00050072
-0.00050064
-0.00050068
-0.00050046
-0.00050076
-0.00050099
-0.00050121
-0.00050131
-0.00050149
-0.00050172
-0.00050179
-0.00050172
-0.00050169
-0.00050157
-0.00050172
-0.0005018
-0.00050195
-0.000502
-0.00050193
-0.00050199
-0.00050213
-0.00050215
-0.00050203
-0.00050206
-0.00050225
-0.00050229
-0.00050223
-0.00050221
-0.00050238
-0.00050236
-0.00050236
-0.00050227
-0.00050237
-0.00050229
-0.00050233
-0.00050242
-0.00050254
-0.00050256
-0.00050239
-0.00050247
-0.00050262
-0.00050246
-0.00050251
-0.0005026
-0.00050259
-0.00050264
-0.00050273
-0.00050268
-0.00050269
-0.00050253
-0.00050266
-0.00050273
-0.00050272
-0.00050259
-0.0005027
-0.00050263
-0.00050269
-0.00050268
-0.00050261
-0.00050275
-0.00050262
-0.00050258
-0.0005028
-0.00050266
-0.00050267
-0.0005027
-0.00050297
-0.00050383
-0.00050398
-0.00050409
-0.00050404
-0.00050395
-0.00050394
-0.00050396
-0.00050395
-0.00050398
-0.00050457
-0.00050467
-0.00050472
-0.0005046
-0.00050452
-0.0005046
-0.00050459
-0.00050455
-0.00050446
-0.00050444
-0.00050444
-0.00050456
-0.00050459
-0.00050443
-0.00050447
-0.00050439
-0.00050441
-0.00050444
-0.00050455
-0.00050449
-0.00050442
-0.00050436
-0.00050414
-0.00050411
-0.00050425
-0.00050421
-0.00050429
-0.00050342
-0.00049653
-0.000482
-0.00045401
-0.0004243
-0.0003926
-0.00035796
-0.00032258
-0.00029113
-0.00026388
-0.00024089
-0.00022579
-0.00021277
-0.00020496
-0.00019864
-0.00019318
-0.00018851
-0.00017987
-0.00016798
-0.00015087
-0.00013512
-0.00012221
-0.00011252
-0.00010558
-0.00010016
-9.6212e-05
-9.4141e-05
-9.434e-05
-9.4182e-05
-9.1078e-05
-8.4678e-05
-7.7964e-05
-7.1261e-05
-6.5094e-05
-5.9101e-05
-5.1679e-05
-4.6945e-05
-4.3967e-05
-4.3188e-05
-4.3429e-05
-4.3509e-05
-4.3061e-05
-4.192e-05
-4.1239e-05
-3.9614e-05
-3.6153e-05
-3.209e-05
-2.8845e-05
-2.7162e-05
-2.5631e-05
-2.3688e-05
-2.1041e-05
-1.9246e-05
-1.8354e-05
-1.8089e-05
-1.829e-05
-1.8284e-05
-1.8269e-05
-1.805e-05
-1.7836e-05
-1.7708e-05
-1.745e-05
-1.7112e-05
-1.6754e-05
-1.59e-05
-1.5651e-05
-1.527e-05
-1.469e-05
-1.4697e-05
-1.4646e-05
-1.4418e-05
-1.4148e-05
-1.3797e-05
-1.2551e-05
-1.1814e-05
-1.1636e-05
-1.1615e-05
-1.1414e-05
-1.1239e-05
-1.1282e-05
-1.115e-05
-1.1306e-05
-1.1228e-05
-1.1353e-05
-1.1231e-05
-1.1245e-05
-1.1202e-05
-1.0979e-05
-1.1002e-05
-1.1309e-05
-1.1078e-05
-1.1132e-05
-1.0839e-05
-1.0988e-05
-1.1057e-05
-1.0909e-05
-1.098e-05
-1.1112e-05
-1.1054e-05
-1.1023e-05
-1.0891e-05
-1.0869e-05
-1.0963e-05
-1.094e-05
-1.099e-05
-1.1072e-05
-1.0988e-05
-1.087e-05
-1.0878e-05
-1.0791e-05
-1.0896e-05
-1.0753e-05
-1.0839e-05
-1.0942e-05
-1.0784e-05
-1.0813e-05
-1.0763e-05
-1.0742e-05
-1.0564e-05
-1.0789e-05
-1.0669e-05
-1.0683e-05
-1.0767e-05
-1.0677e-05
-1.0637e-05
-1.0647e-05
-1.0556e-05
-1.0557e-05
-1.0543e-05
-1.048e-05
-1.0484e-05
-1.0519e-05
-1.0572e-05
-1.0628e-05
-1.0478e-05
-1.0391e-05
-1.0209e-05
-1.0318e-05
-1.0452e-05
-1.0458e-05
-1.0312e-05
-1.0322e-05
-1.0406e-05
-1.0373e-05
-1.0223e-05
-1.0185e-05
-1.0295e-05
-1.0257e-05
-1.0185e-05
-1.0234e-05
-1.0155e-05
-1.0138e-05
-1.021e-05
-1.0135e-05
-1.0196e-05
-1.0211e-05
-1.015e-05
-1.0152e-05
-9.9952e-06
-9.9132e-06
-9.8593e-06
-9.9325e-06
-1.008e-05
-9.9109e-06
-9.7631e-06
-9.7917e-06
-9.8115e-06
-9.7555e-06
-9.8601e-06
-9.918e-06
-9.8888e-06
-9.8234e-06
-9.8115e-06
-9.6539e-06
-9.6045e-06
-9.7634e-06
-9.8488e-06
-9.1822e-06
-8.2154e-06
-8.117e-06
-7.2551e-06
-5.1113e-06
-3.5034e-06
-2.3611e-06
-2.1442e-06
-2.1386e-06
-2.4967e-06
-2.054e-06
-1.443e-06
-1.3339e-06
-1.3696e-06
-1.2681e-06
-1.0317e-06
-9.6752e-07
-9.0874e-07
-1.0203e-06
-1.0261e-06
-1.2594e-06
-9.8937e-07
-8.3618e-07
-9.0084e-07
-7.9813e-07
-6.2755e-07
-7.9972e-07
-7.1907e-07
-9.4704e-07
-1.0315e-06
-7.7313e-07
-7.4077e-07
-6.9317e-07
-5.3609e-07
-5.7082e-07
-7.5446e-07
-7.8214e-07
-6.4712e-07
-6.08e-07
-6.2582e-07
-6.5642e-07
-4.1271e-07
-4.1828e-07
-6.0659e-07
-5.8495e-07
-5.0547e-07
-5.7507e-07
-4.2227e-07
-5.869e-07
-4.7936e-07
-4.7742e-07
-3.4802e-07
-4.9366e-07
-5.6358e-07
-3.7571e-07
-3.0845e-07
-3.489e-07
-5.0004e-07
-4.5612e-07
-3.7225e-07
-3.9933e-07
-3.0023e-07
-4.3672e-07
-3.6487e-07
-1.4863e-07
-1.2782e-07
-3.5941e-07
-2.9462e-07
-2.8062e-07
-2.5907e-07
-3.8027e-07
-3.693e-07
-1.4824e-07
-1.8604e-08
-2.1052e-07
-1.4302e-07
-2.0111e-07
-4.2808e-07
-2.5674e-07
-2.5352e-07
2.6167e-08
5.3723e-09
-1.8138e-07
-1.7732e-08
-2.0486e-08
-9.8054e-08
-1.8021e-07
-2.3961e-08
6.1975e-08
8.9578e-09
5.6646e-08
3.253e-08
-1.8581e-08
-1.2307e-07
-2.5164e-08
9.9082e-08
7.5673e-08
-4.8321e-08
5.2558e-08
9.2497e-08
2.6529e-07
2.8107e-07
9.5255e-08
1.482e-07
1.3394e-07
1.9676e-07
2.3623e-07
1.8128e-07
1.6688e-07
1.544e-07
1.9443e-07
2.4727e-07
1.9188e-07
1.8071e-07
7.9553e-08
1.7836e-07
2.0362e-07
1.8964e-07
2.4521e-07
3.1652e-07
3.4948e-07
4.7129e-07
2.3972e-07
2.1936e-07
1.3343e-07
-1.0774e-06
-8.1964e-06
-2.6308e-05
-5.1332e-05
-8.0351e-05
-0.00010579
-0.00013864
-0.00016938
-0.00019547
-0.00022557
-0.00024882
-0.00026664
-0.00027985
-0.0002923
-0.00029919
-0.00030487
-0.00031289
-0.00032374
-0.00033773
-0.00035171
-0.00036681
-0.00037753
-0.00038655
-0.00039521
-0.00040373
-0.0004115
-0.00041775
-0.00042197
-0.00042396
-0.00042575
-0.00042811
-0.00043376
-0.00043939
-0.000444
-0.00044731
-0.00044988
-0.00045408
-0.00045763
-0.00046095
-0.00046445
-0.00046857
-0.00047234
-0.00047316
-0.00047342
-0.00047506
-0.00047674
-0.00047691
-0.00047679
-0.00047693
-0.00047717
-0.00047702
-0.0004772
-0.000478
-0.00047945
-0.00048187
-0.00048521
-0.00048759
-0.00048769
-0.00048793
-0.00048817
-0.00048844
-0.00048852
-0.00048837
-0.00048845
-0.00048856
-0.00048878
-0.00048901
-0.00048954
-0.00048994
-0.00048982
-0.00048973
-0.00048991
-0.00049008
-0.00049011
-0.00049036
-0.00049069
-0.00049131
-0.00049228
-0.0004927
-0.0004927
-0.00049284
-0.0004931
-0.00049325
-0.00049358
-0.0004937
-0.00049404
-0.00049416
-0.00049421
-0.00049435
-0.00049444
-0.00049449
-0.00049442
-0.00049462
-0.00049479
-0.00049593
-0.00049615
-0.00049621
-0.00049641
-0.00049628
-0.00049639
-0.00049646
-0.00049639
-0.00049609
-0.00049646
-0.00049665
-0.00049692
-0.00049688
-0.00049697
-0.00049696
-0.000497
-0.00049708
-0.00049709
-0.00049708
-0.00049725
-0.00049724
-0.00049723
-0.00049721
-0.00049713
-0.00049725
-0.00049721
-0.00049721
-0.00049737
-0.00049734
-0.00049748
-0.00049731
-0.00049748
-0.00049735
-0.00049742
-0.00049742
-0.0004975
-0.00049739
-0.00049755
-0.00049749
-0.00049756
-0.00049753
-0.00049748
-0.0004975
-0.00049752
-0.00049762
-0.00049773
-0.00049758
-0.00049753
-0.00049759
-0.00049763
-0.00049765
-0.00049776
-0.00049782
-0.00049773
-0.00049767
-0.00049774
-0.00049777
-0.00049766
-0.0004977
-0.00049772
-0.00049786
-0.0004979
-0.00049774
-0.00049787
-0.00049793
-0.00049776
-0.00049788
-0.0004978
-0.00049792
-0.00049789
-0.00049798
-0.00049794
-0.00049792
-0.00049789
-0.00049789
-0.00049798
-0.00049797
-0.00049807
-0.00049797
-0.00049799
-0.00049795
-0.00049796
-0.00049797
-0.00049817
-0.00049805
-0.00049806
-0.00049811
-0.00049811
-0.0004981
-0.00049801
-0.00049802
-0.00049813
-0.00049814
-0.00049813
-0.00049806
-0.00049822
-0.00049818
-0.00049818
-0.0004981
-0.00049818
-0.00049815
-0.0004982
-0.00049815
-0.00049817
-0.00049823
-0.00049823
-0.0004983
-0.00049831
-0.00049815
-0.00049814
-0.0004983
-0.00049838
-0.00049825
-0.00049828
-0.00049816
-0.0004984
-0.00049826
-0.00049827
-0.00049831
-0.00049842
-0.00049834
-0.00049834
-0.00049832
-0.00049837
-0.00049828
-0.00049838
-0.00049834
-0.00049844
-0.00049834
-0.0004984
-0.00049831
-0.00049845
-0.00049839
-0.00049848
-0.00049842
-0.00049851
-0.00049845
-0.00049843
-0.00049852
-0.0004985
-0.00049834
-0.00049852
-0.00049852
-0.00049849
-0.00049849
-0.0004985
-0.00049853
-0.0004985
-0.00049854
-0.00049858
-0.00049862
-0.00049865
-0.00049865
-0.00049851
-0.00049861
-0.00049845
-0.00049852
-0.00049859
-0.00049866
-0.00049861
-0.00049867
-0.00049869
-0.00049862
-0.00049865
-0.00049877
-0.00049863
-0.00049858
-0.00049873
-0.00049866
-0.00049877
-0.00049871
-0.00049871
-0.00049878
-0.00049865
-0.00049869
-0.00049884
-0.00049866
-0.00049883
-0.00049876
-0.00049876
-0.00049883
-0.0004989
-0.00049885
-0.00049879
-0.00049878
-0.00049874
-0.00049883
-0.00049885
-0.00049888
-0.00049884
-0.00049893
-0.0004988
-0.00049886
-0.000499
-0.0004989
-0.00049885
-0.00049894
-0.00049882
-0.000499
-0.0004989
-0.0004989
-0.00049902
-0.00049891
-0.00049906
-0.00049891
-0.00049907
-0.00049895
-0.00049859
-0.00049287
-0.00047843
-0.00045666
-0.0004323
-0.00040058
-0.00036993
-0.0003414
-0.00030792
-0.00028236
-0.00026192
-0.00024727
-0.00023258
-0.00022256
-0.00021561
-0.00020878
-0.00020218
-0.00019348
-0.00018252
-0.00016645
-0.00015174
-0.00013954
-0.00012947
-0.00011848
-0.00011242
-0.00010801
-0.0001036
-0.00010083
-9.8073e-05
-9.345e-05
-8.6414e-05
-8.025e-05
-7.5243e-05
-6.864e-05
-6.4353e-05
-5.9697e-05
-5.4953e-05
-5.0432e-05
-4.7476e-05
-4.6477e-05
-4.6703e-05
-4.5984e-05
-4.494e-05
-4.4722e-05
-4.3133e-05
-4.0242e-05
-3.6778e-05
-3.4559e-05
-3.3061e-05
-3.2502e-05
-3.1928e-05
-3.1082e-05
-3.0012e-05
-2.8042e-05
-2.5391e-05
-2.3393e-05
-2.2806e-05
-2.2417e-05
-2.1219e-05
-1.8856e-05
-1.5561e-05
-1.4354e-05
-1.3973e-05
-1.3938e-05
-1.3848e-05
-1.3551e-05
-1.3452e-05
-1.3423e-05
-1.3339e-05
-1.3459e-05
-1.3457e-05
-1.3278e-05
-1.3364e-05
-1.3003e-05
-1.3234e-05
-1.3185e-05
-1.2971e-05
-1.2945e-05
-1.2984e-05
-1.2902e-05
-1.2884e-05
-1.3049e-05
-1.282e-05
-1.2678e-05
-1.284e-05
-1.2848e-05
-1.2866e-05
-1.26e-05
-1.2698e-05
-1.271e-05


==> Data/Experiments_and_Simulation_Data/Ramp2_torECU_meas.csv <==
0.10254
0.11816
0.10254
0.10254
0.10547
0.11426
0.11719
0.098633
0.10645
0.10254
0.10254
0.082031
0.094727
0.075195
0.10938
0.094727
0.094727
0.082031
0.09082
0.09082
0.089844
0.09082
0.075195
0.089844
0.070313
0.085938
0.083008
0.082031
0.063477
0.097656
0.070313
0.082031
0.085938
0.077148
0.082031
0.079102
0.063477
0.082031
0.079102
0.063477
0.094727
0.074219
0.085938
0.085938
0.086914
0.071289
0.10156
0.085938
0.089844
0.088867
0.11035
0.094727
0.09082
0.0625
0.10938
0.09375
0.09375
0.2627
0.38477
0.55078
0.63672
0.66406
0.60547
0.59863
0.59863
0.61328
0.56738
0.5127
0.52051
0.54395
0.62109
0.79785
0.90332
0.95313
0.95703
0.97656
0.98828
1.0596
1.0635
0.96582
0.92578
0.95801
1.0254
1.1133
1.1768
1.2705
1.3252
1.418
1.4893
1.5234
1.5781
1.5801
1.5752
1.5127
1.5518
1.5352
1.5547
1.5859
1.6338
1.6641
1.7227
1.7656
1.7734
1.8057
1.8203
1.8281
1.8486
1.8574
1.8525
1.8408
1.8369
1.8398
1.8643
1.875
1.8682
1.8906
1.874
1.9033
1.9375
1.9336
1.9453
1.9297
1.9658
1.9453
1.9307
1.8945
1.9463
1.9189
1.9463
1.9463
1.9336
1.9414
1.9443
1.9844
1.9727
1.9609
1.9766
1.957
1.9502
1.9463
1.958
1.9492
1.9414
1.957
1.958
1.9609
1.9688
1.9805
1.9688
1.9658
1.9648
1.9648
1.9375
1.9463
1.9414
1.9414
1.9453
1.9492
1.9609
1.9385
1.9336
1.9648
1.915
1.9453
1.9297
1.9463
1.9688
1.9385
1.9385
1.9531
1.9375
1.9531
1.9375
1.9531
1.9434
1.9531
1.9531
1.9688
1.9541
1.9492
1.9336
1.9492
1.9473
1.9502
1.9502
1.957
1.9697
1.9424
1.9229
1.9346
1.9307
1.9297
1.9424
1.9229
1.9189
1.9385
1.9609
1.9414
1.9336
1.915
1.9102
1.9189
1.9189
1.9189
1.9229
1.8955
1.9258
1.9229
1.8877
1.9111
1.8955
1.9141
1.9111
1.915
1.9102
1.9102
1.9072
1.9102
1.8906
1.9033
1.8984
1.8945
1.9102
1.8789
1.8945
1.9102
1.9102
1.8994
1.8838
1.875
1.8867
1.9063
1.8887
1.8877
1.8877
1.9033
1.8916
1.9033
1.8877
1.8867
1.8838
1.8643
1.876
1.8789
1.8633
1.8682
1.8643
1.8711
1.8525
1.8525
1.8281
1.8486
1.8281
1.8477
1.832
1.8291
1.8604
1.8535
1.8125
1.8242
1.8252
1.8213
1.8135
1.8242
1.8047
1.8174
1.8135
1.7979
1.793
1.79
1.7813
1.7783
1.7695
1.7666
1.7813
1.7744
1.7734
1.7861
1.7705
1.7705
1.7471
1.7461
1.7607
1.7627
1.7432
1.7539
1.7734
1.7422
1.7344
1.751
1.7344
1.7305
1.7422
1.7383
1.7236
1.7197
1.7344
1.7471
1.7275
1.707
1.7393
1.7266
1.7393
1.7275
1.708
1.7197
1.7002
1.7148
1.7148
1.7109
1.708
1.7119
1.708
1.6953
1.6885
1.7031
1.7002
1.7002
1.7002
1.707
1.6914
1.7002
1.7031
1.6846
1.6807
1.6563
1.7031
1.6924
1.6875
1.6689
1.6641
1.6611
1.665
1.6768
1.6611
1.668
1.6611
1.6572
1.6611
1.6572
1.6416
1.6533
1.6563
1.6377
1.6406
1.6221
1.5947
1.6211
1.6299
1.6172
1.5947
1.5947
1.625
1.6016
1.6143
1.6182
1.6299
1.6133
1.6016
1.6143
1.5947
1.6064
1.6055
1.6025
1.5986
1.582
1.5869
1.5859
1.6172
1.5791
1.5752
1.5908
1.5938
1.5781
1.5625
1.5703
1.4697
1.3799
1.2656
1.1533
1.0703
1.0439
0.98145
0.94922
0.93457
0.96582
1.0166
1.1104
1.1416
1.1758
1.1064
1.0977
1.0547
1.0322
0.95703
0.9375
0.85547
0.89453
0.81738
0.82129
0.85156
0.85938
0.84766
0.80078
0.80566
0.76563
0.71094
0.69531
0.66016
0.66895
0.62598
0.61816
0.55859
0.5791
0.53125
0.51172
0.48926
0.46484
0.43359
0.39453
0.34082
0.32129
0.40625
0.4375
0.44629
0.41016
0.36719
0.35547
0.31738
0.28223
0.22656
0.19629
0.15723
0.16016
0.13672
0.1875
0.18457
0.23828
0.20313
0.19531
0.15234
0.1377
0.10645
0.070313
0.046875
0.063477
0.078125
0.074219
0.082031
0.09375
0.067383
0.046875
0.054688
0.066406
0.083008
0.082031
0.0625
0.036133
0.0048828
0.023438
0.035156
0.063477
0.067383
0.083008
0.040039
0.0039063
0.019531
0.027344
0.024414
0.043945
0.035156
0.024414
0.0087891
0.0039063
0.016602
0.00097656
0.020508
0.020508
0.0039063
0.020508
0.023438
0.027344
0.015625
0.00097656
0.0078125
0.0087891
0.03125
0.040039
0.02832
0.026367
0.042969
0.015625
0.039063
0.024414
0.036133
0.020508
0.03125
0.027344
0.011719
0.023438
0.020508
0.039063
0.043945
0.038086
0.024414
0.033203
0.0048828
0.020508
0.0078125
0.019531
0.036133
0.027344
0.018555
0.023438
0.032227
0.0087891
0.027344
0.027344
0.023438
0.023438
0.0078125
0.029297
0.027344
0.027344
0.040039
0.0078125
0.011719
0.0078125
0.029297
0.040039
0.027344
0.0087891
0.019531
0.023438
0.023438
0.040039
0.0078125
0.029297
0.027344
0.02832
0.042969
0.03125
0.046875
0.012695
0.046875
0.032227
0.023438
0.027344
0.0087891
0.042969
0.032227
0.015625
0.0087891
0.023438
0.027344
0.02832
0.012695
0.046875
0.015625
0.032227
0.015625
0.043945
0.043945
0.039063
0.047852
0.0087891
0.039063
0.042969
0.027344
0.024414
0.019531
0.033203
0.039063
0.040039
0.024414
0.058594
0.046875
0.046875
0.046875
0.067383
0.045898
0.054688
0.054688
0.071289
0.063477
0.066406
0.066406
0.068359
0.070313
0.070313
0.058594
0.071289
0.050781
0.071289
0.071289
0.054688
0.050781
0.050781
0.058594
0.046875
0.05957
0.066406
0.046875
0.063477
0.043945
0.068359
0.083008
0.0625
0.067383
0.046875
0.083008
0.055664
0.078125
0.055664
0.067383
0.051758
0.066406
0.070313
0.070313
0.067383
0.042969
0.070313
0.078125
0.05957
0.082031
0.043945
0.09082
0.074219
0.083984
0.05957
0.074219
0.074219
0.054688
0.070313
0.070313
0.055664
0.070313
0.070313
0.089844
0.078125
0.074219
0.074219
0.05957
0.09082
0.058594
0.086914
0.064453
0.086914
0.070313
0.09082
0.082031
0.083008
0.083008
0.083008
0.067383
0.099609
0.070313
0.10156
0.055664
0.082031
0.097656
0.067383
0.082031
0.082031
0.063477
0.09375
0.082031
0.079102
0.05957
0.074219
0.078125
0.066406
0.055664
0.067383
0.067383
0.050781
0.067383
0.067383
0.057617
0.070313
0.061523
0.083008
0.067383
0.067383
0.046875
0.043945
0.074219
0.051758
0.054688
0.055664
0.0625
0.058594
0.05957
0.05957
0.05957
0.05957
0.053711
0.078125
0.043945
0.0625
0.0625
0.066406
0.058594
0.060547
0.05957
0.071289
0.082031
0.063477
0.043945
0.0625
0.039063
0.063477
0.050781
0.063477
0.0625
0.0625
0.067383
0.070313
0.086914
0.06543
0.070313
0.074219
0.17578
0.23926
0.30566
0.34375
0.375
0.37207
0.3623
0.32813
0.35254
0.30078
0.32813
0.29785
0.33594
0.36426
0.42969
0.47852
0.58594
0.57129
0.60254
0.60254
0.62988
0.65723
0.7373
0.71191
0.73633
0.7002
0.79004
0.82422
0.88379
0.88281
0.92188
0.90918
0.97266
0.9873
1.0635
1.0938
1.0947
1.1367
1.2275
1.2539
1.2656
1.2549
1.2891
1.3252
1.4219
1.3906
1.3447
1.2979
1.3125
1.3271
1.4307
1.4541
1.4736
1.543
1.5859
1.6611
1.6953
1.7383
1.7148
1.6924
1.668
1.6289
1.6729
1.6768
1.7393
1.7275
1.7979
1.8242
1.833
1.8555
1.8525
1.8242
1.8369
1.8594
1.8574
1.8438
1.8174
1.8711
1.8682
1.8838
1.8867
1.917
1.9307
1.9463
1.9346
1.9346
1.9072
1.9307
1.9268
1.9453
1.9063
1.915
1.8721
1.9033
1.9023
1.9033
1.9375
1.9199
1.9268
1.9072
1.9189
1.9141
1.915
1.9111
1.9258
1.8984
1.9111
1.9033
1.9063
1.9258
1.9141
1.9111
1.9141
1.9072
1.9219
1.9102
1.9063
1.9414
1.9072
1.9072
1.8838
1.918
1.8994
1.9102
1.9297
1.8994
1.9111
1.8789
1.8877
1.9189
1.8877
1.9014
1.8867
1.9072
1.9033
1.9063
1.8828
1.8994
1.8838
1.8828
1.8945
1.9111
1.8594
1.8877
1.8682
1.8672
1.8711
1.873
1.8955
1.8838
1.8838
1.8838
1.8838
1.9023
1.8682
1.8721
1.877
1.8633
1.876
1.8916
1.8643
1.8486
1.875
1.8721
1.8564
1.875
1.8711
1.875
1.876
1.8789
1.8633
1.8486
1.875
1.8594
1.8711
1.8906
1.875
1.8721
1.8564
1.8682
1.8867
1.8721
1.8604
1.8721
1.8682
1.8359
1.8643
1.8564
1.8828
1.8672
1.8604
1.8438
1.8242
1.8486
1.8525
1.832
1.8604
1.8359
1.8398
1.8252
1.8369
1.8242
1.8369
1.8135
1.8125
1.8408
1.8281
1.8096
1.8252
1.8252
1.8047
1.8135
1.8174
1.8174
1.8174
1.8359
1.8242
1.8359
1.8135
1.8174
1.8203
1.8135
1.8057
1.8164
1.8057
1.8047
1.8057
1.8125
1.7969
1.8086
1.8057
1.8145
1.8047
1.8047
1.8057
1.8203
1.8086
1.8291
1.8203
1.8135
1.8164
1.8369
1.8018
1.8135
1.7979
1.7969
1.7939
1.7959
1.7705
1.7822
1.7744
1.7861
1.7695
1.8018
1.7891
1.7695
1.7832
1.7656
1.7656
1.7549
1.7695
1.7734
1.7734
1.7734
1.7891
1.7939
1.7627
1.7422
1.7539
1.7471
1.7588
1.7578
1.7676
1.7461
1.7588
1.7617
1.7617
1.7588
1.7588
1.7588
1.7744
1.7686
1.7588
1.7393
1.7354
1.7471
1.7432
1.7656
1.7666
1.7549
1.7549
1.7539
1.7354
1.7471
1.751
1.7471
1.7695
1.7617
1.7383
1.75
1.75
1.7539
1.7383
1.75
1.75
1.7354
1.7402
1.7275
1.7383
1.7354
1.751
1.7393
1.7393
1.7393
1.7383
1.7422
1.7266
1.7305
1.7275
1.7539
1.75
1.7305
1.7383
1.7275
1.7549
1.7266
1.7588
1.7236
1.7393
1.7393
1.7266
1.7471
1.7461
1.7461
1.7627
1.7852
1.7539
1.751
1.7344
1.75
1.7471
1.7666
1.751
1.7705
1.7695
1.6689
1.4414
1.2568
0.94238
0.80859
0.71973
0.65723
0.72754
0.79297
0.8291
0.89551
0.96875
1.0078
1.0469
0.9502
0.90234
0.76563
0.69531
0.66113
0.59863
0.55566
0.56348
0.70313
0.78613
0.80078
0.73047
0.61816
0.56836
0.47754
0.42969
0.32031
0.3291
0.28223
0.24707
0.24707
0.31738
0.31543
0.3252
0.30957
0.25488
0.23828
0.1875
0.1416
0.11719
0.10156
0.1377
0.16406
0.18848
0.16113
0.16113
0.12109
0.10254
0.11133
0.083008
0.070313
0.03125
0.054688
0.070313
0.066406
0.089844
0.071289
0.057617
0.047852
0.070313
0.094727
0.05957
0.015625
0.02832
0.016602
0.02832
0.032227
0.032227
0.066406
0.05957
0.046875
0.024414
0.019531
0.018555
0.032227
0.039063
0.040039
0.024414
0.02832
0.020508
0.023438
0.00097656
0.016602
0.015625
0.03125
0.019531
0.016602
0.00097656
0.036133
0.046875
0.019531
0.036133
0.0039063
0.012695
0.0078125
0.027344
0.046875
0.00097656
0.013672
0.0078125
0.042969
0.023438
0.023438
0.039063
0.024414
0.043945
0.024414
0.042969
0.027344
0.020508
0.016602
0.015625
0.019531
0.020508
0.0048828
0.036133
0.0048828
0.032227
0.019531
0.019531
0.051758
0.024414
0.0048828
0.019531
0.035156
0.019531
0.015625
0.019531
0.019531
0.019531
0.032227
0.020508
0.039063
0.0078125
0.019531
0.035156
0.024414
0.0078125
0.040039
0.024414
0.047852
0.036133
0.039063
0.040039
0.027344
0.046875
0.063477
0.054688
0.050781
0.051758
0.051758
0.051758
0.055664
0.058594
0.055664
0.075195
0.079102
0.046875
0.05957
0.05957
0.05957
0.055664
0.039063
0.071289
0.042969
0.05957
0.042969
0.05957
0.05957
0.0625
0.0625
0.0625
0.046875
0.058594
0.0625
0.0625
0.050781
0.066406
0.085938
0.071289
0.071289
0.083008
0.075195
0.083984
0.088867
0.073242
0.087891
0.091797
0.086914
0.064453
0.099609
0.066406
0.086914
0.073242
0.087891
0.071289
0.080078
0.078125
0.060547
0.071289
0.063477
0.079102
0.053711
0.066406
0.066406
0.046875
0.058594
0.041992
0.051758
0.051758
0.05957
0.055664
0.064453
0.068359
0.081055
0.067383
0.087891
0.057617
0.079102
0.0625
0.069336
0.070313
0.058594
0.064453
0.055664
0.072266
0.066406
0.066406
0.066406
0.066406
0.046875
0.077148
0.045898
0.05957
0.068359
0.0625
0.053711
0.058594
0.050781
0.063477
0.058594
0.049805
0.055664
0.053711
0.063477
0.057617
0.050781
0.064453
0.067383
0.03418
0.060547
0.045898
0.042969
0.056641
0.051758
0.051758
0.078125
0.0625
0.0625
0.052734
0.058594
0.048828
0.046875
0.061523
0.045898
0.072266
0.068359
0.0625
0.053711
0.067383
0.053711
0.057617
0.058594
0.068359
0.053711
0.057617
0.041016
0.051758
0.063477
0.045898
0.071289
0.050781
0.045898
0.053711
0.06543
0.066406
0.05957
0.041992
0.056641
0.066406
0.068359
0.0625
0.061523
0.063477
0.042969
0.05957
0.049805
0.06543
0.050781
0.058594
0.055664
0.057617
0.064453
0.053711
0.038086
0.054688
0.038086
0.050781
0.069336
0.048828
0.053711
0.039063
0.051758
0.051758
0.064453
-0.022461
-0.18457
-0.31836
-0.40137
-0.4043
-0.37305
-0.34863
-0.38477
-0.37402
-0.36914
-0.30664
-0.24805
-0.27539
-0.35547
-0.49609
-0.61523
-0.71582
-0.73145
-0.79102
-0.7998
-0.7998
-0.86035
-0.7959
-0.77051
-0.72656
-0.76465
-0.83887
-0.90332
-0.94629
-1.0508
-1.1143
-1.1631
-1.2344
-1.2715
-1.3311
-1.334
-1.2979
-1.3027
-1.2676
-1.29
-1.3252
-1.3809
-1.3799
-1.4277
-1.4326
-1.4678
-1.4941
-1.4971
-1.5303
-1.5469
-1.5342
-1.5352
-1.5518
-1.5283
-1.5439
-1.5615
-1.5732
-1.5859
-1.6035
-1.6426
-1.6572
-1.6436
-1.6348
-1.6367
-1.6436
-1.6504
-1.6426
-1.6484
-1.6416
-1.6279
-1.6367
-1.6543
-1.6582
-1.6934
-1.6875
-1.6797
-1.6816
-1.6895
-1.6914
-1.666
-1.6787
-1.6729
-1.6885
-1.709
-1.6738
-1.6982
-1.7041
-1.6992
-1.6807
-1.6885
-1.6982
-1.7012
-1.7012
-1.6738
-1.6885
-1.6797
-1.6973
-1.6719
-1.7002
-1.6787
-1.6934
-1.7061
-1.6924
-1.6748
-1.6934
-1.7139
-1.6738
-1.6758
-1.6963
-1.6836
-1.6563
-1.6777
-1.6895
-1.6875
-1.6787
-1.667
-1.6729
-1.6777
-1.6719
-1.668
-1.6582
-1.6514
-1.6563
-1.6729
-1.6777
-1.6631
-1.6787
-1.6641
-1.6807
-1.6768
-1.6768
-1.6836
-1.6797
-1.6709
-1.6934
-1.6719
-1.6797
-1.6592
-1.6641
-1.6602
-1.665
-1.6563
-1.6514
-1.6602
-1.6484
-1.6387
-1.6396
-1.6445
-1.6279
-1.6211
-1.6426
-1.626
-1.6318
-1.6152
-1.625
-1.625
-1.626
-1.6172
-1.6221
-1.6045
-1.623
-1.5996
-1.6133
-1.6133
-1.5938
-1.5879
-1.6064
-1.6016
-1.6006
-1.5928
-1.6113
-1.6035
-1.5938
-1.5996
-1.6162
-1.6152
-1.6172
-1.6279
-1.6094
-1.6143
-1.6143
-1.623
-1.6084
-1.6064
-1.6133
-1.6211
-1.6055
-1.6211
-1.6045
-1.6201
-1.6133
-1.6182
-1.6064
-1.6133
-1.6221
-1.5957
-1.6104
-1.5898
-1.5928
-1.5889
-1.5869
-1.6025
-1.5869
-1.582
-1.5898
-1.6074
-1.5947
-1.5859
-1.5908
-1.5908
-1.582
-1.5986
-1.6025
-1.6045
-1.6084
-1.6006
-1.6025
-1.6113
-1.6055
-1.5967
-1.6123
-1.6055
-1.5967
-1.5947
-1.5811
-1.5938
-1.585
-1.5811
-1.5762
-1.5645
-1.5654
-1.583
-1.5674
-1.583
-1.5752
-1.5928
-1.5732
-1.5781
-1.5605
-1.5615
-1.5586
-1.5674
-1.5664
-1.5557
-1.5527
-1.5508
-1.5635
-1.5684
-1.5508
-1.5498
-1.5459
-1.5615
-1.5469
-1.543
-1.5391
-1.5439
-1.5557
-1.5479
-1.5479
-1.5381
-1.5439
-1.5439
-1.5557
-1.5479
-1.5488
-1.5479
-1.5283
-1.54
-1.5313
-1.5391
-1.5273
-1.5527
-1.5518
-1.5352
-1.5322
-1.5391
-1.5391
-1.54
-1.5205
-1.5313
-1.54
-1.5264
-1.5322
-1.5313
-1.5332
-1.5322
-1.5215
-1.5273
-1.5273
-1.5195
-1.5146
-1.5205
-1.5117
-1.5088
-1.5127
-1.5117
-1.5146
-1.5049
-1.4912
-1.5117
-1.5078
-1.4912
-1.5098
-1.4951
-1.4824
-1.4834
-1.4893
-1.4893
-1.4893
-1.4805
-1.4883
-1.4795
-1.4844
-1.4932
-1.4844
-1.4795
-1.4756
-1.4893
-1.4746
-1.4424
-1.3447
-1.2207
-1.0771
-0.96387
-0.89941
-0.83594
-0.79199
-0.74609
-0.75098
-0.79688
-0.87207
-0.92383
-0.96094
-0.99121
-0.98535
-0.95313
-0.89746
-0.86035
-0.78906
-0.75781
-0.7168
-0.69336
-0.65723
-0.64941
-0.65234
-0.66602
-0.68066
-0.68066
-0.62988
-0.58887
-0.52051
-0.50391
-0.50195
-0.45703
-0.42773
-0.40625
-0.37695
-0.38086
-0.36523
-0.33105
-0.27734
-0.2666
-0.24707
-0.20996
-0.18945
-0.18555
-0.23438
-0.24902
-0.24609
-0.21777
-0.17773
-0.15723
-0.13086
-0.098633
-0.038086
0.0
0.041992
0.0625
0.036133
-0.0068359
-0.053711
-0.058594
-0.043945
-0.0029297
0.041016
0.079102
0.073242
0.10156
0.11328
0.1123
0.12793
0.125
0.11328
0.11621
0.09375
0.074219
0.086914
0.10547
0.14355
0.16016
0.16016
0.1543
0.15723
0.14941
0.12207
0.12891
0.15918
0.16699
0.18457
0.1543
0.14941
0.1543
0.16992
0.16992
0.15625
0.17285
0.16504
0.15234
0.16406
0.17383
0.16699
0.17383
0.15527
0.16016
0.18652
0.16699
0.16895
0.17188
0.17188
0.16797
0.17676
0.18945
0.16699
0.18164
0.17188
0.17969
0.18066
0.19238
0.18555
0.16797
0.15918
0.18945
0.15918
0.16211
0.16797
0.16797
0.16016
0.17285
0.16797
0.16895
0.17676
0.17285
0.18066
0.16699
0.1709
0.17188
0.18164
0.16797
0.16406
0.17676
0.1709
0.16211
0.16699
0.15039
0.14258
0.15625
0.14453
0.14355
0.14844
0.14844
0.14844
0.14063
0.13574
0.14258
0.14941
0.13672
0.14941
0.13672
0.15137
0.12695
0.1377
0.14648
0.14258
0.15039
0.14551
0.14551
0.14551
0.11816
0.14648
0.1377
0.1377
0.14941
0.13379
0.12891
0.13574
0.11719
0.12891
0.13867
0.12305
0.12891
0.12891
0.12891
0.13867
0.11328
0.12598
0.12598
0.12598
0.12598
0.13379
0.12109
0.12598
0.11621
0.12598
0.12207
0.11328
0.11816
0.10059
0.12305
0.11816
0.10547
0.12207
0.1084
0.10547
0.11914
0.11328
0.11523
0.10547
0.10156
0.10645
0.10645
0.097656
0.11426
0.11523
0.10938
0.11816
0.11523
0.11328
0.12207
0.10938
0.11426
0.1123
0.11426
0.11328
0.11328
0.12207
0.098633
0.12012
0.11328
0.10156
0.1084
0.11914
0.11328
0.10449
0.11035
0.10938
0.10156
0.11523
0.10059
0.098633
0.12207
0.10938
0.12598
0.10547
0.10156
0.10938
0.10938
0.10156
0.10645
0.10645
0.10645
0.10645
0.10645
0.10645
0.11523
0.10059
0.11523
0.11914
0.13086
0.1123
0.11816
0.1084
0.10156
0.10938
0.097656
0.10547
0.097656
0.13086
0.10156
0.11914
0.095703
0.10645
0.11523
0.11035
0.099609
0.11426
0.11816
0.10059
0.11816
0.12305
0.11328
0.1084
0.13086
0.11816
0.14746
0.1377
0.15039
0.12988
0.12793
0.15039
0.12012
0.14063
0.12793
0.13281
0.13281
0.1416
0.11621
0.12793
0.12988
0.13867
0.13867
0.14258
0.1377
0.14551
0.14258
0.1416
0.15039
0.14453
0.13574
0.14258
0.15039
0.16309
0.13281
0.1543
0.1582
0.15234
0.16211
0.15723
0.17383
0.15234
0.1875
0.16797
0.16797
0.15918
0.16309
0.14355
0.1582
0.16016
0.15723
0.14844
0.14453
0.1582
0.14355
0.14063
0.16699
0.1709
0.15234
0.15723
0.16699
0.15234
0.15723
0.15723
0.12988
0.16699
0.15332
0.16211
0.11719
0.012695
-0.053711
-0.16016
-0.19531
-0.2041
-0.16895
-0.13672
-0.095703
-0.1416
-0.15918
-0.14355
-0.083008
-0.11719
-0.11816
-0.19629
-0.25781
-0.33594
-0.39258
-0.40039
-0.38184
-0.39551
-0.40332
-0.44824
-0.46094
-0.4834
-0.53613
-0.5625
-0.58984
-0.59961
-0.66504
-0.73242
-0.75586
-0.7832
-0.81055
-0.8623
-0.875
-0.88574
-0.89648
-0.99121
-1.0098
-1.0254
-1.043
-1.0684
-1.1143
-1.1729
-1.1406
-1.0898
-1.0547
-1.0732
-1.1152
-1.1729
-1.209
-1.2598
-1.2881
-1.3564
-1.4053
-1.4434
-1.4707
-1.4463
-1.4121
-1.4111
-1.3984
-1.4219
-1.4531
-1.4834
-1.5039
-1.5303
-1.5498
-1.5498
-1.5527
-1.585
-1.5918
-1.6045
-1.5918
-1.5654
-1.585
-1.585
-1.6133
-1.6191
-1.6309
-1.6357
-1.668
-1.6709
-1.6709
-1.6494
-1.6475
-1.6455
-1.6387
-1.6563
-1.6533
-1.6582
-1.6807
-1.6777
-1.6895
-1.6943
-1.6914
-1.6787
-1.6904
-1.6992
-1.6826
-1.6992
-1.6777
-1.6748
-1.6768
-1.6836
-1.6914
-1.7031
-1.6787
-1.6768
-1.6709
-1.6807
-1.6934
-1.6982
-1.6914
-1.6826
-1.6797
-1.6855
-1.6777
-1.6797
-1.6768
-1.6768
-1.6855
-1.6787
-1.6875
-1.6973
-1.7051
-1.6895
-1.6787
-1.6885
-1.6836
-1.6924
-1.6738
-1.6768
-1.666
-1.6807
-1.6807
-1.6807
-1.6719
-1.667
-1.6729
-1.6816
-1.667
-1.6816
-1.6777
-1.6875
-1.6797
-1.6631
-1.6641
-1.6611
-1.668
-1.6602
-1.6729
-1.6563
-1.6553
-1.668
-1.6621
-1.6445
-1.6387
-1.6494
-1.6406
-1.6377
-1.6416
-1.6328
-1.6367
-1.6328
-1.6465
-1.6309
-1.6279
-1.6338
-1.624
-1.6211
-1.6182
-1.6338
-1.626
-1.6279
-1.6279
-1.6182
-1.625
-1.625
-1.6133
-1.6123
-1.6143
-1.6279
-1.6172
-1.6211
-1.6387
-1.6162
-1.6123
-1.6201
-1.6387
-1.626
-1.626
-1.6357
-1.6289
-1.6377
-1.6328
-1.6328
-1.625
-1.6299
-1.6211
-1.6348
-1.6211
-1.626
-1.6094
-1.6094
-1.6094
-1.6055
-1.6016
-1.6162
-1.6104
-1.6113
-1.6025
-1.6182
-1.6104
-1.6104
-1.6006
-1.6094
-1.5967
-1.6045
-1.5938
-1.5977
-1.5918
-1.6074
-1.5811
-1.5938
-1.5928
-1.6123
-1.582
-1.5859
-1.5938
-1.5811
-1.5977
-1.5723
-1.5918
-1.5986
-1.5986
-1.5938
-1.5762
-1.5898
-1.5869
-1.5986
-1.5811
-1.5957
-1.5811
-1.5986
-1.5898
-1.5898
-1.5996
-1.585
-1.5811
-1.5898
-1.5869
-1.5781
-1.5859
-1.5859
-1.5869
-1.5859
-1.5869
-1.5771
-1.5742
-1.5693
-1.5566
-1.5664
-1.5596
-1.5723
-1.5762
-1.5615
-1.5703
-1.5576
-1.5752
-1.5674
-1.5674
-1.5693
-1.5674
-1.5713
-1.5586
-1.5576
-1.5586
-1.5723
-1.5762
-1.5781
-1.5547
-1.5674
-1.5664
-1.5674
-1.585
-1.5742
-1.5654
-1.5791
-1.582
-1.5674
-1.5635
-1.5586
-1.5459
-1.5586
-1.542
-1.5518
-1.5439
-1.5771
-1.5586
-1.5605
-1.5332
-1.542
-1.5352
-1.541
-1.54
-1.5313
-1.5391
-1.5664
-1.5557
-1.542
-1.5391
-1.5352
-1.5322
-1.5273
-1.5156
-1.5205
-1.5156
-1.541
-1.5273
-1.5273
-1.5186
-1.5244
-1.5234
-1.5244
-1.5146
-1.5283
-1.5254
-1.5244
-1.5137
-1.5205
-1.5234
-1.5293
-1.5244
-1.5322
-1.499
-1.5088
-1.5127
-1.5215
-1.5254
-1.5205
-1.5117
-1.5166
-1.5068
-1.4854
-1.3828
-1.1758
-0.93555
-0.71777
-0.56152
-0.52344
-0.51465
-0.60352
-0.64746
-0.73438
-0.78418
-0.82324
-0.88477
-0.86914
-0.78906
-0.70117
-0.5918
-0.54199
-0.44434
-0.40527
-0.33789
-0.39844
-0.52734
-0.58496
-0.59668
-0.52539
-0.44434
-0.375
-0.27539
-0.2041
-0.17188
-0.125
-0.074219
-0.032227
-0.043945
-0.078125
-0.1377
-0.14063
-0.1543
-0.10156
-0.055664
-0.015625
0.036133
0.070313
0.055664
0.056641
0.047852
0.051758
0.043945
0.067383
0.023438
0.040039
0.074219
0.075195
0.067383
0.14453
0.12793
0.18359
0.16797
0.14844
0.12207
0.11035
0.12891
0.12988
0.12207
0.12988
0.11328
0.125
0.15723
0.16797
0.16992
0.19238
0.15723
0.16504
0.17188
0.16895
0.16797
0.17676
0.16113
0.1377
0.14551
0.15723
0.1377
0.17188
0.14551
0.16113
0.14551
0.18066
0.16016
0.18359
0.14941
0.18359
0.16895
0.16504
0.15234
0.18164
0.18359
0.16504
0.17969
0.15234
0.16895
0.16797
0.16113
0.17969
0.18066
0.14941
0.17773
0.19922


==> Data/Experiments_and_Simulation_Data/Ramp2_torECU_rating.csv <==
0.0
































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































==> Data/Experiments_and_Simulation_Data/Ramp2_torECU_time.csv <==
0.0
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.1
0.11
0.12
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.2
0.21
0.22
0.23
0.24
0.25
0.26
0.27
0.28
0.29
0.3
0.31
0.32
0.33
0.34
0.35
0.36
0.37
0.38
0.39
0.4
0.41
0.42
0.43
0.44
0.45
0.46
0.47
0.48
0.49
0.5
0.51
0.52
0.53
0.54
0.55
0.56
0.57
0.58
0.59
0.6
0.61
0.62
0.63
0.64
0.65
0.66
0.67
0.68
0.69
0.7
0.71
0.72
0.73
0.74
0.75
0.76
0.77
0.78
0.79
0.8
0.81
0.82
0.83
0.84
0.85
0.86
0.87
0.88
0.89
0.9
0.91
0.92
0.93
0.94
0.95
0.96
0.97
0.98
0.99
1.0
1.01
1.02
1.03
1.04
1.05
1.06
1.07
1.08
1.09
1.1
1.11
1.12
1.13
1.14
1.15
1.16
1.17
1.18
1.19
1.2
1.21
1.22
1.23
1.24
1.25
1.26
1.27
1.28
1.29
1.3
1.31
1.32
1.33
1.34
1.35
1.36
1.37
1.38
1.39
1.4
1.41
1.42
1.43
1.44
1.45
1.46
1.47
1.48
1.49
1.5
1.51
1.52
1.53
1.54
1.55
1.56
1.57
1.58
1.59
1.6
1.61
1.62
1.63
1.64
1.65
1.66
1.67
1.68
1.69
1.7
1.71
1.72
1.73
1.74
1.75
1.76
1.77
1.78
1.79
1.8
1.81
1.82
1.83
1.84
1.85
1.86
1.87
1.88
1.89
1.9
1.91
1.92
1.93
1.94
1.95
1.96
1.97
1.98
1.99
2.0
2.01
2.02
2.03
2.04
2.05
2.06
2.07
2.08
2.09
2.1
2.11
2.12
2.13
2.14
2.15
2.16
2.17
2.18
2.19
2.2
2.21
2.22
2.23
2.24
2.25
2.26
2.27
2.28
2.29
2.3
2.31
2.32
2.33
2.34
2.35
2.36
2.37
2.38
2.39
2.4
2.41
2.42
2.43
2.44
2.45
2.46
2.47
2.48
2.49
2.5
2.51
2.52
2.53
2.54
2.55
2.56
2.57
2.58
2.59
2.6
2.61
2.62
2.63
2.64
2.65
2.66
2.67
2.68
2.69
2.7
2.71
2.72
2.73
2.74
2.75
2.76
2.77
2.78
2.79
2.8
2.81
2.82
2.83
2.84
2.85
2.86
2.87
2.88
2.89
2.9
2.91
2.92
2.93
2.94
2.95
2.96
2.97
2.98
2.99
3.0
3.01
3.02
3.03
3.04
3.05
3.06
3.07
3.08
3.09
3.1
3.11
3.12
3.13
3.14
3.15
3.16
3.17
3.18
3.19
3.2
3.21
3.22
3.23
3.24
3.25
3.26
3.27
3.28
3.29
3.3
3.31
3.32
3.33
3.34
3.35
3.36
3.37
3.38
3.39
3.4
3.41
3.42
3.43
3.44
3.45
3.46
3.47
3.48
3.49
3.5
3.51
3.52
3.53
3.54
3.55
3.56
3.57
3.58
3.59
3.6
3.61
3.62
3.63
3.64
3.65
3.66
3.67
3.68
3.69
3.7
3.71
3.72
3.73
3.74
3.75
3.76
3.77
3.78
3.79
3.8
3.81
3.82
3.83
3.84
3.85
3.86
3.87
3.88
3.89
3.9
3.91
3.92
3.93
3.94
3.95
3.96
3.97
3.98
3.99
4.0
4.01
4.02
4.03
4.04
4.05
4.06
4.07
4.08
4.09
4.1
4.11
4.12
4.13
4.14
4.15
4.16
4.17
4.18
4.19
4.2
4.21
4.22
4.23
4.24
4.25
4.26
4.27
4.28
4.29
4.3
4.31
4.32
4.33
4.34
4.35
4.36
4.37
4.38
4.39
4.4
4.41
4.42
4.43
4.44
4.45
4.46
4.47
4.48
4.49
4.5
4.51
4.52
4.53
4.54
4.55
4.56
4.57
4.58
4.59
4.6
4.61
4.62
4.63
4.64
4.65
4.66
4.67
4.68
4.69
4.7
4.71
4.72
4.73
4.74
4.75
4.76
4.77
4.78
4.79
4.8
4.81
4.82
4.83
4.84
4.85
4.86
4.87
4.88
4.89
4.9
4.91
4.92
4.93
4.94
4.95
4.96
4.97
4.98
4.99
5.0
5.01
5.02
5.03
5.04
5.05
5.06
5.07
5.08
5.09
5.1
5.11
5.12
5.13
5.14
5.15
5.16
5.17
5.18
5.19
5.2
5.21
5.22
5.23
5.24
5.25
5.26
5.27
5.28
5.29
5.3
5.31
5.32
5.33
5.34
5.35
5.36
5.37
5.38
5.39
5.4
5.41
5.42
5.43
5.44
5.45
5.46
5.47
5.48
5.49
5.5
5.51
5.52
5.53
5.54
5.55
5.56
5.57
5.58
5.59
5.6
5.61
5.62
5.63
5.64
5.65
5.66
5.67
5.68
5.69
5.7
5.71
5.72
5.73
5.74
5.75
5.76
5.77
5.78
5.79
5.8
5.81
5.82
5.83
5.84
5.85
5.86
5.87
5.88
5.89
5.9
5.91
5.92
5.93
5.94
5.95
5.96
5.97
5.98
5.99
6.0
6.01
6.02
6.03
6.04
6.05
6.06
6.07
6.08
6.09
6.1
6.11
6.12
6.13
6.14
6.15
6.16
6.17
6.18
6.19
6.2
6.21
6.22
6.23
6.24
6.25
6.26
6.27
6.28
6.29
6.3
6.31
6.32
6.33
6.34
6.35
6.36
6.37
6.38
6.39
6.4
6.41
6.42
6.43
6.44
6.45
6.46
6.47
6.48
6.49
6.5
6.51
6.52
6.53
6.54
6.55
6.56
6.57
6.58
6.59
6.6
6.61
6.62
6.63
6.64
6.65
6.66
6.67
6.68
6.69
6.7
6.71
6.72
6.73
6.74
6.75
6.76
6.77
6.78
6.79
6.8
6.81
6.82
6.83
6.84
6.85
6.86
6.87
6.88
6.89
6.9
6.91
6.92
6.93
6.94
6.95
6.96
6.97
6.98
6.99
7.0
7.01
7.02
7.03
7.04
7.05
7.06
7.07
7.08
7.09
7.1
7.11
7.12
7.13
7.14
7.15
7.16
7.17
7.18
7.19
7.2
7.21
7.22
7.23
7.24
7.25
7.26
7.27
7.28
7.29
7.3
7.31
7.32
7.33
7.34
7.35
7.36
7.37
7.38
7.39
7.4
7.41
7.42
7.43
7.44
7.45
7.46
7.47
7.48
7.49
7.5
7.51
7.52
7.53
7.54
7.55
7.56
7.57
7.58
7.59
7.6
7.61
7.62
7.63
7.64
7.65
7.66
7.67
7.68
7.69
7.7
7.71
7.72
7.73
7.74
7.75
7.76
7.77
7.78
7.79
7.8
7.81
7.82
7.83
7.84
7.85
7.86
7.87
7.88
7.89
7.9
7.91
7.92
7.93
7.94
7.95
7.96
7.97
7.98
7.99
8.0
8.01
8.02
8.03
8.04
8.05
8.06
8.07
8.08
8.09
8.1
8.11
8.12
8.13
8.14
8.15
8.16
8.17
8.18
8.19
8.2
8.21
8.22
8.23
8.24
8.25
8.26
8.27
8.28
8.29
8.3
8.31
8.32
8.33
8.34
8.35
8.36
8.37
8.38
8.39
8.4
8.41
8.42
8.43
8.44
8.45
8.46
8.47
8.48
8.49
8.5
8.51
8.52
8.53
8.54
8.55
8.56
8.57
8.58
8.59
8.6
8.61
8.62
8.63
8.64
8.65
8.66
8.67
8.68
8.69
8.7
8.71
8.72
8.73
8.74
8.75
8.76
8.77
8.78
8.79
8.8
8.81
8.82
8.83
8.84
8.85
8.86
8.87
8.88
8.89
8.9
8.91
8.92
8.93
8.94
8.95
8.96
8.97
8.98
8.99
9.0
9.01
9.02
9.03
9.04
9.05
9.06
9.07
9.08
9.09
9.1
9.11
9.12
9.13
9.14
9.15
9.16
9.17
9.18
9.19
9.2
9.21
9.22
9.23
9.24
9.25
9.26
9.27
9.28
9.29
9.3
9.31
9.32
9.33
9.34
9.35
9.36
9.37
9.38
9.39
9.4
9.41
9.42
9.43
9.44
9.45
9.46
9.47
9.48
9.49
9.5
9.51
9.52
9.53
9.54
9.55
9.56
9.57
9.58
9.59
9.6
9.61
9.62
9.63
9.64
9.65
9.66
9.67
9.68
9.69
9.7
9.71
9.72
9.73
9.74
9.75
9.76
9.77
9.78
9.79
9.8
9.81
9.82
9.83
9.84
9.85
9.86
9.87
9.88
9.89
9.9
9.91
9.92
9.93
9.94
9.95
9.96
9.97
9.98
9.99
10.0
10.01
10.02
10.03
10.04
10.05
10.06
10.07
10.08
10.09
10.1
10.11
10.12
10.13
10.14
10.15
10.16
10.17
10.18
10.19
10.2
10.21
10.22
10.23
10.24
10.25
10.26
10.27
10.28
10.29
10.3
10.31
10.32
10.33
10.34
10.35
10.36
10.37
10.38
10.39
10.4
10.41
10.42
10.43
10.44
10.45
10.46
10.47
10.48
10.49
10.5
10.51
10.52
10.53
10.54
10.55
10.56
10.57
10.58
10.59
10.6
10.61
10.62
10.63
10.64
10.65
10.66
10.67
10.68
10.69
10.7
10.71
10.72
10.73
10.74
10.75
10.76
10.77
10.78
10.79
10.8
10.81
10.82
10.83
10.84
10.85
10.86
10.87
10.88
10.89
10.9
10.91
10.92
10.93
10.94
10.95
10.96
10.97
10.98
10.99
11.0
11.01
11.02
11.03
11.04
11.05
11.06
11.07
11.08
11.09
11.1
11.11
11.12
11.13
11.14
11.15
11.16
11.17
11.18
11.19
11.2
11.21
11.22
11.23
11.24
11.25
11.26
11.27
11.28
11.29
11.3
11.31
11.32
11.33
11.34
11.35
11.36
11.37
11.38
11.39
11.4
11.41
11.42
11.43
11.44
11.45
11.46
11.47
11.48
11.49
11.5
11.51
11.52
11.53
11.54
11.55
11.56
11.57
11.58
11.59
11.6
11.61
11.62
11.63
11.64
11.65
11.66
11.67
11.68
11.69
11.7
11.71
11.72
11.73
11.74
11.75
11.76
11.77
11.78
11.79
11.8
11.81
11.82
11.83
11.84
11.85
11.86
11.87
11.88
11.89
11.9
11.91
11.92
11.93
11.94
11.95
11.96
11.97
11.98
11.99
12.0
12.01
12.02
12.03
12.04
12.05
12.06
12.07
12.08
12.09
12.1
12.11
12.12
12.13
12.14
12.15
12.16
12.17
12.18
12.19
12.2
12.21
12.22
12.23
12.24
12.25
12.26
12.27
12.28
12.29
12.3
12.31
12.32
12.33
12.34
12.35
12.36
12.37
12.38
12.39
12.4
12.41
12.42
12.43
12.44
12.45
12.46
12.47
12.48
12.49
12.5
12.51
12.52
12.53
12.54
12.55
12.56
12.57
12.58
12.59
12.6
12.61
12.62
12.63
12.64
12.65
12.66
12.67
12.68
12.69
12.7
12.71
12.72
12.73
12.74
12.75
12.76
12.77
12.78
12.79
12.8
12.81
12.82
12.83
12.84
12.85
12.86
12.87
12.88
12.89
12.9
12.91
12.92
12.93
12.94
12.95
12.96
12.97
12.98
12.99
13.0
13.01
13.02
13.03
13.04
13.05
13.06
13.07
13.08
13.09
13.1
13.11
13.12
13.13
13.14
13.15
13.16
13.17
13.18
13.19
13.2
13.21
13.22
13.23
13.24
13.25
13.26
13.27
13.28
13.29
13.3
13.31
13.32
13.33
13.34
13.35
13.36
13.37
13.38
13.39
13.4
13.41
13.42
13.43
13.44
13.45
13.46
13.47
13.48
13.49
13.5
13.51
13.52
13.53
13.54
13.55
13.56
13.57
13.58
13.59
13.6
13.61
13.62
13.63
13.64
13.65
13.66
13.67
13.68
13.69
13.7
13.71
13.72
13.73
13.74
13.75
13.76
13.77
13.78
13.79
13.8
13.81
13.82
13.83
13.84
13.85
13.86
13.87
13.88
13.89
13.9
13.91
13.92
13.93
13.94
13.95
13.96
13.97
13.98
13.99
14.0
14.01
14.02
14.03
14.04
14.05
14.06
14.07
14.08
14.09
14.1
14.11
14.12
14.13
14.14
14.15
14.16
14.17
14.18
14.19
14.2
14.21
14.22
14.23
14.24
14.25
14.26
14.27
14.28
14.29
14.3
14.31
14.32
14.33
14.34
14.35
14.36
14.37
14.38
14.39
14.4
14.41
14.42
14.43
14.44
14.45
14.46
14.47
14.48
14.49
14.5
14.51
14.52
14.53
14.54
14.55
14.56
14.57
14.58
14.59
14.6
14.61
14.62
14.63
14.64
14.65
14.66
14.67
14.68
14.69
14.7
14.71
14.72
14.73
14.74
14.75
14.76
14.77
14.78
14.79
14.8
14.81
14.82
14.83
14.84
14.85
14.86
14.87
14.88
14.89
14.9
14.91
14.92
14.93
14.94
14.95
14.96
14.97
14.98
14.99
15.0
15.01
15.02
15.03
15.04
15.05
15.06
15.07
15.08
15.09
15.1
15.11
15.12
15.13
15.14
15.15
15.16
15.17
15.18
15.19
15.2
15.21
15.22
15.23
15.24
15.25
15.26
15.27
15.28
15.29
15.3
15.31
15.32
15.33
15.34
15.35
15.36
15.37
15.38
15.39
15.4
15.41
15.42
15.43
15.44
15.45
15.46
15.47
15.48
15.49
15.5
15.51
15.52
15.53
15.54
15.55
15.56
15.57
15.58
15.59
15.6
15.61
15.62
15.63
15.64
15.65
15.66
15.67
15.68
15.69
15.7
15.71
15.72
15.73
15.74
15.75
15.76
15.77
15.78
15.79
15.8
15.81
15.82
15.83
15.84
15.85
15.86
15.87
15.88
15.89
15.9
15.91
15.92
15.93
15.94
15.95
15.96
15.97
15.98
15.99
16.0
16.01
16.02
16.03
16.04
16.05
16.06
16.07
16.08
16.09
16.1
16.11
16.12
16.13
16.14
16.15
16.16
16.17
16.18
16.19
16.2
16.21
16.22
16.23
16.24
16.25
16.26
16.27
16.28
16.29
16.3
16.31
16.32
16.33
16.34
16.35
16.36
16.37
16.38
16.39
16.4
16.41
16.42
16.43
16.44
16.45
16.46
16.47
16.48
16.49
16.5
16.51
16.52
16.53
16.54
16.55
16.56
16.57
16.58
16.59
16.6
16.61
16.62
16.63
16.64
16.65
16.66
16.67
16.68
16.69
16.7
16.71
16.72
16.73
16.74
16.75
16.76
16.77
16.78
16.79
16.8
16.81
16.82
16.83
16.84
16.85
16.86
16.87
16.88
16.89
16.9
16.91
16.92
16.93
16.94
16.95
16.96
16.97
16.98
16.99
17.0
17.01
17.02
17.03
17.04
17.05
17.06
17.07
17.08
17.09
17.1
17.11
17.12
17.13
17.14
17.15
17.16
17.17
17.18
17.19
17.2
17.21
17.22
17.23
17.24
17.25
17.26
17.27
17.28
17.29
17.3
17.31
17.32
17.33
17.34
17.35
17.36
17.37
17.38
17.39
17.4
17.41
17.42
17.43
17.44
17.45
17.46
17.47
17.48
17.49
17.5
17.51
17.52
17.53
17.54
17.55
17.56
17.57
17.58
17.59
17.6
17.61
17.62
17.63
17.64
17.65
17.66
17.67
17.68
17.69
17.7
17.71
17.72
17.73
17.74
17.75
17.76
17.77
17.78
17.79
17.8
17.81
17.82
17.83
17.84
17.85
17.86
17.87
17.88
17.89
17.9
17.91
17.92
17.93
17.94
17.95
17.96
17.97
17.98
17.99
18.0
18.01
18.02
18.03
18.04
18.05
18.06
18.07
18.08
18.09
18.1
18.11
18.12
18.13
18.14
18.15
18.16
18.17
18.18
18.19
18.2
18.21
18.22
18.23
18.24
18.25
18.26
18.27
18.28
18.29
18.3
18.31
18.32
18.33
18.34
18.35
18.36
18.37
18.38
18.39
18.4
18.41
18.42
18.43
18.44
18.45
18.46
18.47
18.48
18.49
18.5
18.51
18.52
18.53
18.54
18.55
18.56
18.57
18.58
18.59
18.6
18.61
18.62
18.63
18.64
18.65
18.66
18.67
18.68
18.69
18.7
18.71
18.72
18.73
18.74
18.75
18.76
18.77
18.78
18.79
18.8
18.81
18.82
18.83
18.84
18.85
18.86
18.87
18.88
18.89
18.9
18.91
18.92
18.93
18.94
18.95
18.96
18.97
18.98
18.99
19.0
19.01
19.02
19.03
19.04
19.05
19.06
19.07
19.08
19.09
19.1
19.11
19.12
19.13
19.14
19.15
19.16
19.17
19.18
19.19
19.2
19.21
19.22
19.23
19.24
19.25
19.26
19.27
19.28
19.29
19.3
19.31
19.32
19.33
19.34
19.35
19.36
19.37
19.38
19.39
19.4
19.41
19.42
19.43
19.44
19.45
19.46
19.47
19.48
19.49
19.5
19.51
19.52
19.53
19.54
19.55
19.56
19.57
19.58
19.59
19.6
19.61
19.62
19.63
19.64
19.65
19.66
19.67
19.68
19.69
19.7
19.71
19.72
19.73
19.74
19.75
19.76
19.77
19.78
19.79
19.8
19.81
19.82
19.83
19.84
19.85
19.86
19.87
19.88
19.89
19.9
19.91
19.92
19.93
19.94
19.95
19.96
19.97
19.98
19.99
20.0
20.01
20.02
20.03
20.04
20.05
20.06
20.07
20.08
20.09
20.1
20.11
20.12
20.13
20.14
20.15
20.16
20.17
20.18
20.19
20.2
20.21
20.22
20.23
20.24
20.25
20.26
20.27
20.28
20.29
20.3
20.31
20.32
20.33
20.34
20.35
20.36
20.37
20.38
20.39
20.4
20.41
20.42
20.43
20.44
20.45
20.46
20.47
20.48
20.49
20.5
20.51
20.52
20.53
20.54
20.55
20.56
20.57
20.58
20.59
20.6
20.61
20.62
20.63
20.64
20.65
20.66
20.67
20.68
20.69
20.7
20.71
20.72
20.73
20.74
20.75
20.76
20.77
20.78
20.79
20.8
20.81
20.82
20.83
20.84
20.85
20.86
20.87
20.88
20.89
20.9
20.91
20.92
20.93
20.94
20.95
20.96
20.97
20.98
20.99
21.0
21.01
21.02
21.03
21.04
21.05
21.06
21.07
21.08
21.09
21.1
21.11
21.12
21.13
21.14
21.15
21.16
21.17
21.18
21.19
21.2
21.21
21.22
21.23
21.24
21.25
21.26
21.27
21.28
21.29
21.3
21.31
21.32
21.33
21.34
21.35
21.36
21.37
21.38
21.39
21.4
21.41
21.42
21.43
21.44
21.45
21.46
21.47
21.48
21.49
21.5
21.51
21.52
21.53
21.54
21.55
21.56
21.57
21.58
21.59
21.6
21.61
21.62
21.63
21.64
21.65
21.66
21.67
21.68
21.69
21.7
21.71
21.72
21.73
21.74
21.75
21.76
21.77
21.78
21.79
21.8
21.81
21.82
21.83
21.84
21.85
21.86
21.87
21.88
21.89
21.9
21.91
21.92
21.93
21.94
21.95
21.96
21.97
21.98
21.99
22.0
22.01
22.02
22.03
22.04
22.05
22.06
22.07
22.08
22.09
22.1
22.11
22.12
22.13
22.14
22.15
22.16
22.17
22.18
22.19
22.2
22.21
22.22
22.23
22.24
22.25
22.26
22.27
22.28
22.29
22.3
22.31
22.32
22.33
22.34
22.35
22.36
22.37
22.38
22.39
22.4
22.41
22.42
22.43
22.44
22.45
22.46
22.47
22.48
22.49
22.5
22.51
22.52
22.53
22.54
22.55
22.56
22.57
22.58
22.59
22.6
22.61
22.62
22.63
22.64
22.65
22.66
22.67
22.68
22.69
22.7
22.71
22.72
22.73
22.74
22.75
22.76
22.77
22.78
22.79
22.8
22.81
22.82
22.83
22.84
22.85
22.86
22.87
22.88
22.89
22.9
22.91
22.92
22.93
22.94
22.95
22.96
22.97
22.98
22.99
23.0
23.01
23.02
23.03
23.04
23.05
23.06
23.07
23.08
23.09
23.1
23.11
23.12
23.13
23.14
23.15
23.16
23.17
23.18
23.19
23.2
23.21
23.22
23.23
23.24
23.25
23.26
23.27
23.28
23.29
23.3
23.31
23.32
23.33
23.34
23.35
23.36
23.37
23.38
23.39
23.4
23.41
23.42
23.43
23.44
23.45
23.46
23.47
23.48
23.49
23.5
23.51
23.52
23.53
23.54
23.55
23.56
23.57
23.58
23.59
23.6
23.61
23.62
23.63
23.64
23.65
23.66
23.67
23.68
23.69
23.7
23.71
23.72
23.73
23.74
23.75
23.76
23.77
23.78
23.79
23.8
23.81
23.82
23.83
23.84
23.85
23.86
23.87
23.88
23.89
23.9
23.91
23.92
23.93
23.94
23.95
23.96
23.97
23.98
23.99
24.0
24.01
24.02
24.03
24.04
24.05
24.06
24.07
24.08
24.09
24.1
24.11
24.12
24.13
24.14
24.15
24.16
24.17
24.18
24.19
24.2
24.21
24.22
24.23
24.24
24.25
24.26
24.27
24.28
24.29
24.3
24.31
24.32
24.33
24.34
24.35
24.36
24.37
24.38
24.39
24.4
24.41
24.42
24.43
24.44
24.45
24.46
24.47
24.48
24.49
24.5
24.51
24.52
24.53
24.54
24.55
24.56
24.57
24.58
24.59
24.6
24.61
24.62
24.63
24.64
24.65
24.66
24.67
24.68
24.69
24.7
24.71
24.72
24.73
24.74
24.75
24.76
24.77
24.78
24.79
24.8
24.81
24.82
24.83
24.84
24.85
24.86
24.87
24.88
24.89
24.9
24.91
24.92
24.93
24.94
24.95
24.96
24.97
24.98
24.99
25.0
25.01
25.02
25.03
25.04


==> Data/Experiments_and_Simulation_Data/Ramp2_torECU_xax.csv <==
0.0
0.015625
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0048828
0.0087891
0.13574
0.3125
0.46094
0.59277
0.63379
0.61816
0.61328
0.62793
0.5752
0.52637
0.4873
0.44629
0.45313
0.51855
0.60547
0.73145
0.83594
0.91406
0.97461
1.0029
1.0352
1.0176
0.94141
0.87793
0.89746
0.93262
0.99414
1.084
1.1846
1.2607
1.3691
1.4307
1.5166
1.5967
1.6016
1.5645
1.5117
1.4805
1.4609
1.4795
1.5107
1.5615
1.6162
1.6367
1.6943
1.7246
1.7666
1.791
1.751
1.751
1.7305
1.7227
1.7051
1.7373
1.7324
1.7715
1.7803
1.7705
1.8291
1.8486
1.8486
1.8369
1.8457
1.8115
1.8359
1.833
1.8281
1.8262
1.8223
1.8262
1.8457
1.8496
1.8516
1.8525
1.8555
1.8506
1.8701
1.8564
1.8701
1.875
1.8604
1.8779
1.8584
1.8535
1.8467
1.877
1.8652
1.8848
1.877
1.8555
1.8652
1.8848
1.8896
1.8809
1.8965
1.8652
1.8926
1.8965
1.8809
1.8574
1.8467
1.8721
1.875
1.875
1.876
1.8574
1.8721
1.8721
1.875
1.876
1.876
1.8789
1.8799
1.8613
1.876
1.876
1.8604
1.873
1.875
1.8604
1.8711
1.8721
1.873
1.875
1.876
1.876
1.8789
1.8799
1.8799
1.8828
1.8838
1.8838
1.8867
1.8877
1.8877
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8867
1.8682
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8799
1.8779
1.875
1.875
1.874
1.8721
1.8711
1.8701
1.8682
1.8672
1.8662
1.8643
1.8633
1.8623
1.8604
1.8594
1.8594
1.8564
1.8555
1.8555
1.8525
1.8516
1.8516
1.8486
1.8477
1.8477
1.8447
1.8438
1.8438
1.8408
1.8408
1.8398
1.8389
1.8369
1.8359
1.835
1.833
1.832
1.8311
1.8291
1.8281
1.8271
1.8252
1.8242
1.8242
1.8213
1.8203
1.8203
1.8174
1.8164
1.8164
1.8135
1.8125
1.8125
1.8096
1.8096
1.8086
1.7891
1.7998
1.7979
1.7969
1.7959
1.7939
1.793
1.793
1.79
1.7891
1.7891
1.7705
1.7783
1.7783
1.7773
1.7764
1.7744
1.7734
1.7725
1.7705
1.7695
1.7686
1.7666
1.7656
1.7646
1.7627
1.7617
1.7617
1.7588
1.7578
1.7578
1.7549
1.7539
1.7539
1.751
1.75
1.75
1.7471
1.7471
1.7461
1.7451
1.7432
1.7422
1.7412
1.7393
1.7383
1.7373
1.7354
1.7344
1.7334
1.7314
1.7305
1.7305
1.7275
1.7266
1.7266
1.7236
1.7227
1.7227
1.7197
1.7188
1.7188
1.7158
1.7119
1.71
1.707
1.7041
1.7021
1.6992
1.6982
1.6953
1.6914
1.6904
1.6875
1.6846
1.6826
1.6797
1.6768
1.6748
1.6719
1.6689
1.668
1.6641
1.6631
1.6602
1.6563
1.6553
1.6523
1.6494
1.6475
1.6445
1.6416
1.6396
1.5625
1.4512
1.3359
1.1826
1.0166
0.9043
0.85254
0.89258
0.94141
0.97363
0.98242
0.98633
1.0283
1.0645
1.1084
1.083
1.0342
0.94238
0.85742
0.79004
0.75195
0.75488
0.76465
0.75391
0.77637
0.78516
0.77734
0.72754
0.70215
0.66016
0.64063
0.61035
0.57715
0.53223
0.51563
0.47852
0.47656
0.46777
0.44336
0.43457
0.41895
0.37305
0.33594
0.31641
0.27344
0.29883
0.34473
0.37793
0.33594
0.31934
0.27734
0.27539
0.28125
0.21289
0.16211
0.12695
0.10645
0.079102
0.055664
0.10059
0.10742
0.11621
0.10645
0.09082
0.089844
0.068359
0.024414
0.018555
0.016602
0.0029297
-0.013672
-0.019531
0.0019531
0.0058594
0.0039063
0.0029297
0.010742
-0.0087891
-0.00097656
-0.0048828
-0.040039
-0.020508
-0.03418
-0.030273
-0.054688
-0.035156
-0.041016
-0.044922
-0.03125
-0.0048828
-0.03125
-0.050781
-0.074219
-0.072266
-0.038086
-0.026367
-0.035156
-0.032227
-0.064453
-0.074219
-0.02832
-0.033203
-0.041016
-0.05957
-0.064453
-0.037109
-0.064453
-0.056641
-0.035156
-0.064453
-0.071289
-0.073242
-0.05957
-0.041992
-0.066406
-0.052734
-0.03125
-0.036133
-0.070313
-0.025391
-0.048828
-0.051758
-0.054688
-0.056641
-0.037109
-0.052734
-0.051758
-0.020508
-0.058594
-0.035156
-0.025391
-0.040039
-0.041016
-0.042969
-0.043945
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.042969
-0.023438
-0.035156
-0.016602
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.02832
-0.011719
0.055664
0.1582
0.25098
0.32129
0.36621
0.37207
0.34277
0.31348
0.32324
0.33496
0.29199
0.23535
0.25391
0.27832
0.31348
0.37109
0.44238
0.49707
0.55762
0.58105
0.60156
0.57617
0.58691
0.5918
0.61914
0.68652
0.68945
0.68262
0.73828
0.79395
0.85352
0.91504
0.96191
0.99023
1.0029
1.0117
1.0537
1.0811
1.123
1.1416
1.1367
1.208
1.2676
1.2891
1.3311
1.3604
1.3486
1.3154
1.3213
1.3447
1.3477
1.375
1.4375
1.4922
1.5166
1.5635
1.623
1.6582
1.6885
1.7139
1.6846
1.6523
1.6289
1.6836
1.6738
1.667
1.707
1.7188
1.7334
1.7695
1.7949
1.8203
1.7871
1.8193
1.8096
1.8184
1.8184
1.8115
1.7891
1.79
1.792
1.833
1.8506
1.8271
1.8457
1.8682
1.8428
1.8574
1.8467
1.8643
1.8516
1.8438
1.835
1.8447
1.8418
1.8408
1.8516
1.874
1.8848
1.8779
1.8594
1.8896
1.8643
1.8926
1.8643
1.8535
1.8643
1.8574
1.873
1.8613
1.8408
1.8652
1.8691
1.873
1.877
1.8633
1.875
1.876
1.8613
1.876
1.877
1.8799
1.8838
1.8848
1.8877
1.8906
1.874
1.8887
1.8916
1.877
1.8711
1.8828
1.8838
1.8682
1.8799
1.8809
1.8643
1.877
1.8789
1.8799
1.8809
1.8828
1.8838
1.8838
1.8867
1.8877
1.8877
1.8906
1.8916
1.8916
1.8926
1.8906
1.8906
1.875
1.8799
1.8789
1.8633
1.8525
1.8633
1.8623
1.8604
1.8594
1.8584
1.8564
1.8555
1.8398
1.8477
1.8447
1.8438
1.8438
1.8408
1.8398
1.8398
1.8389
1.8369
1.8359
1.835
1.833
1.8281
1.8252
1.8242
1.8203
1.8193
1.8164
1.8125
1.8115
1.8086
1.8057
1.8037
1.8008
1.7979
1.7959
1.793
1.792
1.7891
1.7852
1.7686
1.7744
1.7725
1.7695
1.7666
1.7646
1.7617
1.7607
1.7578
1.7539
1.7529
1.75
1.7461
1.7451
1.7422
1.7393
1.7373
1.7344
1.7314
1.7305
1.7266
1.7256
1.7227
1.7188
1.7178
1.7148
1.7119
1.71
1.707
1.7041
1.7021
1.6992
1.6982
1.6953
1.6914
1.6904
1.6875
1.6836
1.6826
1.6797
1.6768
1.6748
1.6719
1.6689
1.668
1.6641
1.6631
1.6602
1.6563
1.6553
1.6523
1.6494
1.6475
1.6445
1.6416
1.6396
1.6367
1.6357
1.6328
1.6289
1.6279
1.625
1.6211
1.6201
1.6172
1.6143
1.6123
1.6094
1.6064
1.6055
1.6016
1.6006
1.5977
1.5938
1.5928
1.5898
1.5869
1.585
1.582
1.5791
1.5771
1.5742
1.5732
1.5703
1.5664
1.5654
1.5625
1.5586
1.5576
1.5547
1.5518
1.5498
1.5469
1.5439
1.543
1.5391
1.5381
1.5352
1.5313
1.5303
1.5273
1.543
1.5273
1.5264
1.5234
1.5205
1.5186
1.5156
1.5127
1.5117
1.5078
1.5068
1.5039
1.5
1.499
1.4961
1.4932
1.4912
1.4883
1.4854
1.4834
1.4805
1.4795
1.4766
1.4727
1.4717
1.4688
1.4648
1.4639
1.4609
1.458
1.4561
1.4531
1.4502
1.4492
1.4453
1.4443
1.4414
1.4375
1.4365
1.4336
1.4307
1.4287
1.4258
1.4229
1.4209
1.418
1.417
1.4141
1.3164
1.1445
0.94824
0.77344
0.68359
0.6875
0.71094
0.75488
0.77441
0.79785
0.85938
0.90137
0.95117
0.90527
0.85547
0.74316
0.62695
0.59082
0.52832
0.50781
0.50293
0.49805
0.61035
0.69434
0.69629
0.64453
0.5752
0.49512
0.41309
0.35059
0.28711
0.22656
0.21777
0.16699
0.19043
0.16699
0.20605
0.24902
0.24902
0.23438
0.1709
0.12891
0.09375
0.060547
0.038086
0.056641
0.042969
0.046875
0.027344
0.072266
0.071289
0.078125
0.03125
0.026367
0.014648
0.00097656
-0.017578
-0.033203
-0.032227
-0.033203
-0.0058594
-0.013672
-0.022461
-0.023438
-0.0058594
-0.010742
-0.017578
-0.0058594
-0.038086
-0.06543
-0.055664
-0.063477
-0.033203
-0.037109
-0.045898
-0.049805
-0.026367
-0.070313
-0.029297
-0.033203
-0.045898
-0.049805
-0.068359
-0.039063
-0.053711
-0.06543
-0.053711
-0.053711
-0.052734
-0.049805
-0.050781
-0.044922
-0.05957
-0.047852
-0.060547
-0.064453
-0.068359
-0.033203
-0.058594
-0.060547
-0.063477
-0.050781
-0.060547
-0.060547
-0.0625
-0.063477
-0.042969
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.054688
-0.036133
-0.047852
-0.047852
-0.032227
-0.042969
-0.042969
-0.042969
-0.042969
-0.027344
-0.036133
-0.036133
-0.036133
-0.036133
-0.036133
-0.036133
-0.036133
-0.036133
-0.017578
-0.03125
-0.015625
-0.022461
-0.041992
-0.011719
-0.019531
-0.016602
-0.016602
-0.015625
-0.014648
-0.012695
-0.011719
-0.010742
-0.0087891
-0.0078125
-0.0068359
-0.0048828
-0.0039063
-0.0029297
-0.00097656
0.0
0.0
0.0
0.00097656
0.00097656
0.0039063
0.0048828
0.0048828
0.0078125
0.0087891
0.0087891
0.011719
0.011719
0.012695
0.013672
0.015625
0.016602
0.017578
0.019531
0.020508
0.021484
0.023438
0.024414
0.025391
0.027344
0.02832
0.02832
0.03125
0.032227
0.032227
0.035156
0.036133
0.036133
0.039063
0.040039
0.040039
0.042969
0.042969
0.043945
0.044922
0.046875
0.047852
0.048828
0.050781
0.051758
0.052734
0.054688
0.055664
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
0.054688
-0.032227
-0.1748
-0.31836
-0.46191
-0.55273
-0.54004
-0.5332
-0.50488
-0.49707
-0.46973
-0.45996
-0.39063
-0.37305
-0.40234
-0.47363
-0.62598
-0.74316
-0.81152
-0.86816
-0.89746
-0.91016
-0.9248
-0.86621
-0.81836
-0.81836
-0.81641
-0.88184
-0.96289
-1.0645
-1.1318
-1.2178
-1.3037
-1.4199
-1.4648
-1.4736
-1.4854
-1.458
-1.416
-1.374
-1.3623
-1.3906
-1.4463
-1.4961
-1.5283
-1.5713
-1.6123
-1.6357
-1.6689
-1.6846
-1.6787
-1.6475
-1.6172
-1.6133
-1.6318
-1.6309
-1.6328
-1.624
-1.6992
-1.7061
-1.7188
-1.7422
-1.7607
-1.7549
-1.751
-1.7256
-1.707
-1.7275
-1.7168
-1.71
-1.7051
-1.7295
-1.7354
-1.7686
-1.7539
-1.79
-1.7705
-1.7676
-1.7656
-1.7646
-1.7422
-1.7461
-1.7383
-1.7295
-1.7588
-1.7646
-1.7695
-1.7383
-1.7666
-1.7705
-1.7754
-1.7803
-1.75
-1.7744
-1.7441
-1.7705
-1.7715
-1.7588
-1.7705
-1.7715
-1.7744
-1.7783
-1.7793
-1.7822
-1.7861
-1.7715
-1.7471
-1.7705
-1.7705
-1.7715
-1.7734
-1.7744
-1.7754
-1.7773
-1.7783
-1.7793
-1.7813
-1.7822
-1.7637
-1.7783
-1.7598
-1.7744
-1.7754
-1.7773
-1.7783
-1.7793
-1.7813
-1.7822
-1.7832
-1.7852
-1.7861
-1.7842
-1.7822
-1.7822
-1.7822
-1.7822
-1.7822
-1.7637
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7773
-1.7734
-1.7734
-1.7705
-1.7695
-1.7695
-1.7666
-1.7656
-1.7656
-1.7627
-1.7617
-1.7617
-1.7607
-1.7432
-1.751
-1.75
-1.749
-1.7471
-1.7461
-1.7461
-1.7432
-1.7422
-1.7422
-1.7393
-1.7383
-1.7383
-1.7354
-1.7344
-1.7344
-1.7314
-1.7305
-1.7305
-1.7295
-1.7275
-1.7266
-1.7256
-1.7236
-1.7227
-1.7217
-1.7197
-1.7188
-1.7178
-1.6973
-1.708
-1.707
-1.707
-1.7041
-1.7031
-1.7031
-1.7002
-1.6992
-1.6992
-1.6982
-1.6963
-1.6953
-1.6943
-1.6924
-1.6914
-1.6904
-1.6885
-1.6875
-1.6865
-1.6846
-1.6836
-1.668
-1.6758
-1.6729
-1.6719
-1.6719
-1.6689
-1.668
-1.668
-1.667
-1.665
-1.6641
-1.6631
-1.6611
-1.6602
-1.6592
-1.6572
-1.6563
-1.6553
-1.6533
-1.6523
-1.6523
-1.6494
-1.6484
-1.6484
-1.6455
-1.6445
-1.6445
-1.6416
-1.6406
-1.6406
-1.6377
-1.6367
-1.6367
-1.6357
-1.6338
-1.6328
-1.6318
-1.6299
-1.6289
-1.6279
-1.626
-1.625
-1.624
-1.6221
-1.6211
-1.6211
-1.6182
-1.6172
-1.6172
-1.6143
-1.6133
-1.6133
-1.6104
-1.6094
-1.6094
-1.6064
-1.6055
-1.6055
-1.6045
-1.5986
-1.5967
-1.5938
-1.5908
-1.5898
-1.5859
-1.585
-1.582
-1.5781
-1.5771
-1.5742
-1.5713
-1.5693
-1.5664
-1.5635
-1.5615
-1.5586
-1.5576
-1.5547
-1.5508
-1.5498
-1.5469
-1.543
-1.542
-1.5391
-1.5361
-1.5342
-1.5313
-1.5283
-1.5273
-1.5234
-1.5225
-1.5195
-1.5156
-1.5146
-1.5117
-1.5088
-1.5068
-1.5039
-1.501
-1.499
-1.4961
-1.4951
-1.4922
-1.4541
-1.3604
-1.2422
-1.1133
-0.98047
-0.87305
-0.78711
-0.81641
-0.88574
-0.90527
-0.92285
-0.93262
-0.95605
-0.99316
-1.0127
-1.0254
-0.97754
-0.89258
-0.81348
-0.75488
-0.69824
-0.7002
-0.70801
-0.71191
-0.72168
-0.71973
-0.69043
-0.66211
-0.63184
-0.60938
-0.59375
-0.57227
-0.5459
-0.48828
-0.43848
-0.44434
-0.43945
-0.43652
-0.37207
-0.3418
-0.33301
-0.33887
-0.28027
-0.26074
-0.22266
-0.21875
-0.28613
-0.2959
-0.2998
-0.26563
-0.27539
-0.23633
-0.21875
-0.14941
-0.11426
-0.078125
-0.044922
-0.027344
-0.022461
-0.0087891
-0.030273
-0.061523
-0.069336
-0.046875
-0.02832
-0.021484
0.03125
0.044922
0.068359
0.075195
0.06543
0.060547
0.052734
0.082031
0.069336
0.05957
0.060547
0.091797
0.09082
0.089844
0.070313
0.10156
0.12207
0.12793
0.11035
0.11133
0.091797
0.097656
0.12988
0.12305
0.12109
0.12109
0.12305
0.12109
0.13672
0.12012
0.11719
0.11035
0.14258
0.15039
0.12305
0.11621
0.14258
0.14941
0.15234
0.12305
0.11426
0.11914
0.13379
0.13867
0.1084
0.15039
0.11035
0.13477
0.13867
0.14258
0.12891
0.10645
0.12988
0.13379
0.13477
0.1377
0.14063
0.14258
0.14551
0.13184
0.14063
0.1416
0.1416
0.12598
0.1377
0.14063
0.1416
0.1416
0.14453
0.14355
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.1416
0.12598
0.13672
0.13672
0.13672
0.13672
0.11816
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.12988
0.074219
-0.017578
-0.088867
-0.19922
-0.24023
-0.27734
-0.27246
-0.29199
-0.24609
-0.25879
-0.19824
-0.19922
-0.1875
-0.20117
-0.18652
-0.22754
-0.32422
-0.37793
-0.42969
-0.45801
-0.49414
-0.50977
-0.51758
-0.5332
-0.51758
-0.55273
-0.56836
-0.62891
-0.65527
-0.70313
-0.74023
-0.77051
-0.79785
-0.85449
-0.89746
-0.93359
-0.95313
-0.97559
-0.98145
-1.0381
-1.0479
-1.0947
-1.1406
-1.1885
-1.2314
-1.2676
-1.2412
-1.2148
-1.208
-1.2402
-1.2656
-1.2656
-1.2813
-1.3291
-1.4004
-1.4688
-1.5254
-1.5771
-1.5801
-1.5986
-1.6025
-1.5869
-1.5488
-1.54
-1.5205
-1.5352
-1.5742
-1.627
-1.6611
-1.6729
-1.6846
-1.6943
-1.7012
-1.7305
-1.7314
-1.708
-1.6943
-1.6807
-1.6924
-1.6855
-1.6865
-1.6963
-1.7324
-1.7695
-1.752
-1.7705
-1.7363
-1.752
-1.7344
-1.7559
-1.7598
-1.7275
-1.7295
-1.7041
-1.7383
-1.7607
-1.7725
-1.7686
-1.7695
-1.7754
-1.7773
-1.7607
-1.7529
-1.748
-1.7744
-1.7451
-1.7734
-1.7412
-1.7529
-1.7676
-1.7725
-1.7744
-1.7598
-1.7754
-1.7793
-1.7832
-1.748
-1.7744
-1.7754
-1.7588
-1.7705
-1.7705
-1.7734
-1.7744
-1.7744
-1.7754
-1.7744
-1.7744
-1.7744
-1.7393
-1.7617
-1.7617
-1.7617
-1.7617
-1.7617
-1.7461
-1.7549
-1.7549
-1.7549
-1.7549
-1.7549
-1.7549
-1.7549
-1.7549
-1.7549
-1.7549
-1.7549
-1.7549
-1.7549
-1.751
-1.75
-1.75
-1.7471
-1.7441
-1.7461
-1.7432
-1.7422
-1.7422
-1.7393
-1.7383
-1.7188
-1.7305
-1.7295
-1.7275
-1.7266
-1.7256
-1.7236
-1.7227
-1.7217
-1.7197
-1.7188
-1.7178
-1.7158
-1.7148
-1.7148
-1.7119
-1.6924
-1.7031
-1.7031
-1.7002
-1.6992
-1.6992
-1.6982
-1.6963
-1.6953
-1.6943
-1.6924
-1.6914
-1.6904
-1.6885
-1.6875
-1.6865
-1.6846
-1.6836
-1.6836
-1.6807
-1.6797
-1.6797
-1.6611
-1.6689
-1.668
-1.668
-1.667
-1.665
-1.6641
-1.6631
-1.6611
-1.6602
-1.6592
-1.6572
-1.6563
-1.6553
-1.6533
-1.6523
-1.6523
-1.6494
-1.6484
-1.6484
-1.6455
-1.6445
-1.6445
-1.6416
-1.6406
-1.6406
-1.6377
-1.6367
-1.6367
-1.6357
-1.6338
-1.6328
-1.6318
-1.6299
-1.6133
-1.6211
-1.6211
-1.6182
-1.6172
-1.6172
-1.6143
-1.6133
-1.6133
-1.6104
-1.6094
-1.6094
-1.6064
-1.6055
-1.6055
-1.6045
-1.6025
-1.6016
-1.6006
-1.5986
-1.5977
-1.5967
-1.5947
-1.5938
-1.5928
-1.5908
-1.5898
-1.5898
-1.5869
-1.5859
-1.5859
-1.583
-1.582
-1.582
-1.5791
-1.5781
-1.5781
-1.5752
-1.5742
-1.5742
-1.5732
-1.5713
-1.5703
-1.5693
-1.5674
-1.5664
-1.5654
-1.5635
-1.5625
-1.5615
-1.5596
-1.5586
-1.5586
-1.5557
-1.5547
-1.5547
-1.5518
-1.5508
-1.5508
-1.5479
-1.5469
-1.5469
-1.5439
-1.543
-1.543
-1.542
-1.54
-1.5391
-1.5381
-1.5361
-1.5352
-1.5342
-1.5322
-1.5313
-1.5303
-1.5283
-1.5273
-1.5273
-1.5244
-1.5234
-1.5234
-1.5205
-1.5195
-1.5195
-1.5166
-1.5156
-1.5156
-1.5127
-1.5117
-1.5117
-1.5107
-1.5088
-1.5078
-1.5068
-1.5049
-1.5039
-1.5029
-1.501
-1.5
-1.499
-1.4971
-1.4961
-1.4961
-1.4932
-1.4922
-1.4922
-1.4893
-1.4883
-1.4883
-1.4854
-1.4844
-1.4844
-1.4814
-1.4775
-1.3496
-1.1348
-0.88477
-0.67285
-0.5791
-0.56934
-0.62012
-0.63965
-0.65625
-0.70508
-0.75879
-0.85254
-0.8584
-0.8623
-0.7959
-0.68262
-0.56836
-0.48926
-0.44824
-0.41797
-0.41113
-0.43848
-0.54004
-0.62305
-0.62598
-0.57422
-0.48828
-0.39746
-0.33594
-0.2832
-0.2002
-0.14844
-0.1123
-0.082031
-0.1123
-0.13184
-0.13184
-0.16211
-0.15918
-0.14746
-0.12695
-0.097656
-0.030273
-0.019531
0.024414
0.027344
0.036133
0.010742
0.025391
0.013672
0.024414
0.043945
0.025391
0.0087891
0.02832
0.045898
0.071289
0.09375
0.087891
0.099609
0.12793
0.11719
0.10254
0.082031
0.11328
0.11133
0.089844
0.080078
0.073242
0.11523
0.11035
0.12891
0.15723
0.13672
0.13184
0.11426
0.11621
0.15234
0.14648
0.11133
0.11523
0.086914
0.10742
0.12305
0.12988
0.13379
0.13867
0.14355
0.13086
0.14551
0.14648
0.12988
0.12695
0.12305
0.1377
0.14063
0.14063
0.14063
0.12598
0.13672
0.1377
0.13867
0.14063
0.13965
0.1377
0.11914
0.13281
0.13281


==> Data/Experiments_and_Simulation_Data/Ramp2_xRACK_meas.csv <==
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.1444e-05
3.8147e-05
0.00010628
0.00021172
0.00035615
0.0005316
0.00071854
0.00093117
0.0011305
0.0014114
0.0016684
0.0019306
0.0021929
0.0024428
0.0026926
0.0029487
0.0031799
0.0034927
0.0037674
0.0040545
0.0043291
0.0046172
0.004867
0.0051044
0.005279
0.0054793
0.0056414
0.0057788
0.005909
0.0060215
0.006134
0.0062351
0.0063343
0.006422
0.0065416
0.0066408
0.0067348
0.0068226
0.0069084
0.0069714
0.007021
0.0070724
0.007122
0.0071602
0.0071964
0.0072346
0.0072708
0.007309
0.0073338
0.0073719
0.00741
0.0074409
0.0074711
0.0075092
0.007534
0.0075588
0.0075836
0.007597
0.0076084
0.0076218
0.0076332
0.0076466
0.0076599
0.0076714
0.0076714
0.0076907
0.0077032
0.0077209
0.007728
0.0077343
0.0077457
0.0077591
0.0077591
0.0077705
0.0077705
0.0077705
0.0077839
0.0077839
0.0077972
0.0077972
0.0078087
0.0078087
0.0078087
0.007822
0.007822
0.007822
0.007822
0.007822
0.007822
0.0078335
0.0078335
0.0078335
0.0078335
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078525
0.0078335
0.0077906
0.0077343
0.0076599
0.0075779
0.0074777
0.0073586
0.0072212
0.0070782
0.0069408
0.0068092
0.0066785
0.0065479
0.006422
0.0062981
0.0061655
0.0060349
0.0058975
0.0057535
0.0056038
0.0054474
0.005291
0.0051289
0.0049725
0.004817
0.0046664
0.0045109
0.0043545
0.0041981
0.0040416
0.0038796
0.0037165
0.0035544
0.0033922
0.0032234
0.0030613
0.0028925
0.0027304
0.0025616
0.0024052
0.0022421
0.00208
0.0019055
0.001749
0.0016051
0.0014801
0.0013676
0.0012741
0.0011807
0.0011054
0.001031
0.00096799
0.00091171
0.00084877
0.00078773
0.00072479
0.00066185
0.00061226
0.00055605
0.00051117
0.00047493
0.00045013
0.00042534
0.00040054
0.00037384
0.0003624
0.00032425
0.00029945
0.00027466
0.00026131
0.00023651
0.00021172
0.00020027
0.00017548
0.00016212
0.00015068
0.00013733
0.00012398
0.00012398
0.00011253
9.9182e-05
8.7738e-05
7.4387e-05
6.2943e-05
6.2943e-05
6.2943e-05
6.2943e-05
4.9591e-05
4.3954e-05
3.8147e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
2.4796e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
0.0
0.0
0.0
0.0
0.0
0.0
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-1.3351e-05
1.7492e-05
6.2943e-05
0.00012398
0.00020027
0.00029945
0.00037989
0.00050488
0.00061226
0.00072995
0.00084877
0.0009613
0.0010738
0.0011676
0.0012926
0.0014114
0.0015425
0.0016747
0.0018171
0.0019544
0.0020793
0.0022354
0.0023746
0.0025418
0.002704
0.0028537
0.0029984
0.0031542
0.0033112
0.0034536
0.0036291
0.0037727
0.0039482
0.004104
0.0042662
0.0044231
0.0045779
0.0047411
0.0048907
0.0050735
0.0052408
0.0054029
0.0055733
0.0057354
0.0059026
0.0060463
0.0062103
0.0063154
0.0064354
0.0065272
0.0066149
0.0066903
0.0067596
0.0068226
0.0068722
0.0069351
0.0069898
0.0070591
0.007122
0.007185
0.0072346
0.0072708
0.007309
0.0073471
0.0073719
0.0073967
0.0074215
0.0074463
0.0074711
0.0074959
0.0075207
0.0075474
0.0075722
0.007597
0.0076143
0.0076332
0.0076466
0.0076599
0.0076599
0.0076714
0.0076714
0.0076847
0.0076962
0.0077095
0.0077095
0.0077209
0.0077343
0.0077457
0.0077457
0.0077591
0.0077705
0.0077705
0.0077839
0.0077839
0.0077839
0.0077972
0.0077972
0.0077972
0.0078087
0.0078087
0.0078087
0.0078087
0.0078087
0.007822
0.007822
0.007822
0.007822
0.007822
0.007822
0.007822
0.007822
0.0078335
0.0078335
0.0078335
0.0078335
0.0078335
0.0078335
0.0078335
0.0078335
0.0078335
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078468
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078583
0.0078538
0.0078335
0.0077921
0.0077043
0.0075722
0.0073967
0.0071798
0.0069421
0.0066801
0.0064301
0.0061048
0.0058045
0.0055299
0.0052426
0.0049807
0.0047059
0.0044427
0.004168
0.0038934
0.0036061
0.003306
0.0030313
0.0027688
0.0025563
0.0023695
0.0022309
0.002069
0.001936
0.001812
0.0016994
0.0015818
0.0014744
0.0013689
0.0012696
0.0011749
0.0010694
0.0009861
0.00091171
0.00085704
0.0008074
0.00076294
0.00071144
0.00066185
0.00061226
0.00056267
0.00051117
0.00047493
0.00043238
0.00040054
0.00037384
0.00034904
0.00032425
0.00029945
0.00027466
0.00026131
0.00023651
0.00021172
0.00019516
0.00017548
0.00016212
0.00013733
0.00012398
0.00011253
0.00011253
9.9182e-05
9.9182e-05
8.7738e-05
8.7738e-05
7.4387e-05
7.0077e-05
6.2943e-05
4.9591e-05
4.9591e-05
4.9591e-05
3.8147e-05
3.8147e-05
2.4796e-05
2.4796e-05
2.4796e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
0.0
0.0
0.0
0.0
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.7617e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-4.9591e-05
-9.9182e-05
-0.00018692
-0.0003167
-0.00047951
-0.00065431
-0.0008546
-0.0010783
-0.0013283
-0.0015781
-0.0018413
-0.0020912
-0.002329
-0.0025661
-0.002816
-0.0030785
-0.0033532
-0.0036279
-0.0039025
-0.0041905
-0.0044652
-0.0047271
-0.004977
-0.00519
-0.0053844
-0.0055485
-0.0057018
-0.0058346
-0.0059516
-0.0060642
-0.0061722
-0.0062644
-0.0063591
-0.0064514
-0.0065518
-0.0066471
-0.0067394
-0.0068226
-0.006897
-0.006951
-0.0070095
-0.0070591
-0.0071087
-0.0071468
-0.007185
-0.0072257
-0.0072594
-0.0072975
-0.0073338
-0.0073643
-0.0073967
-0.0074348
-0.0074596
-0.0074844
-0.0074978
-0.0075226
-0.007534
-0.0075474
-0.0075588
-0.0075722
-0.0075836
-0.0076103
-0.0076218
-0.0076351
-0.0076466
-0.0076599
-0.0076714
-0.0076847
-0.0076847
-0.0076962
-0.0076962
-0.0077095
-0.0077095
-0.0077095
-0.0077209
-0.0077209
-0.0077343
-0.0077343
-0.0077477
-0.0077477
-0.0077477
-0.0077477
-0.0077591
-0.0077591
-0.0077591
-0.0077591
-0.0077724
-0.0077724
-0.0077724
-0.0077724
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0078087
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077724
-0.0077302
-0.0076714
-0.007597
-0.0075092
-0.0073967
-0.0072687
-0.007122
-0.0069806
-0.006834
-0.006706
-0.0065727
-0.0064468
-0.0063229
-0.006197
-0.006073
-0.0059437
-0.0058098
-0.0056725
-0.0055237
-0.005369
-0.0052069
-0.0050447
-0.0048813
-0.0047226
-0.0045738
-0.0044231
-0.0042725
-0.0041197
-0.0039575
-0.0037994
-0.0036448
-0.0034733
-0.0033112
-0.0031451
-0.0029869
-0.0028248
-0.0026573
-0.0024952
-0.0023331
-0.0021704
-0.0020083
-0.0018461
-0.0016994
-0.0015621
-0.0014457
-0.0013371
-0.0012459
-0.0011582
-0.0010872
-0.0010208
-0.00096321
-0.00090027
-0.00085068
-0.00078773
-0.00071144
-0.00065041
-0.00058746
-0.00053787
-0.00049973
-0.00047097
-0.00043678
-0.00041199
-0.00038719
-0.00037178
-0.0003376
-0.00032425
-0.00029945
-0.00027466
-0.00024986
-0.00022507
-0.00020027
-0.00018692
-0.00017548
-0.00016212
-0.00016212
-0.00015068
-0.00015068
-0.00013733
-0.00012589
-0.00011253
-9.9182e-05
-9.9182e-05
-8.7738e-05
-8.7738e-05
-7.4387e-05
-7.4387e-05
-6.2943e-05
-6.2943e-05
-6.2943e-05
-4.9591e-05
-4.9591e-05
-4.9591e-05
-3.8147e-05
-3.8147e-05
-3.4308e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.151e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
1.1444e-05
0.0
-3.8147e-05
-8.7738e-05
-0.00015228
-0.00024008
-0.0003395
-0.00043872
-0.00054932
-0.00066379
-0.00078935
-0.00091171
-0.0010261
-0.0011368
-0.0012493
-0.0013618
-0.0014744
-0.0016003
-0.0017376
-0.0018765
-0.0020255
-0.0021744
-0.0023136
-0.002464
-0.0026112
-0.0027618
-0.0029106
-0.0030632
-0.003212
-0.0033607
-0.0034999
-0.0036621
-0.0038127
-0.0039749
-0.004137
-0.0043106
-0.0044727
-0.004625
-0.0047873
-0.0049495
-0.0051231
-0.0052853
-0.0054474
-0.0056114
-0.0057751
-0.0059357
-0.0060844
-0.0062218
-0.0063343
-0.0064354
-0.0065346
-0.006609
-0.0066853
-0.0067482
-0.0068092
-0.0068722
-0.0069218
-0.0069847
-0.0070477
-0.0071087
-0.0071602
-0.0072098
-0.0072479
-0.0072842
-0.007309
-0.0073338
-0.0073719
-0.0073967
-0.0074215
-0.0074463
-0.0074612
-0.0074844
-0.0075092
-0.007534
-0.0075488
-0.0075722
-0.0075836
-0.007597
-0.0076103
-0.0076103
-0.0076218
-0.0076351
-0.0076466
-0.0076599
-0.0076714
-0.0076714
-0.0076847
-0.0076962
-0.0076962
-0.0077095
-0.0077095
-0.0077095
-0.0077209
-0.0077209
-0.0077209
-0.0077343
-0.0077343
-0.0077343
-0.0077343
-0.0077477
-0.0077477
-0.0077591
-0.0077591
-0.0077591
-0.0077591
-0.0077591
-0.0077724
-0.0077724
-0.0077724
-0.0077724
-0.0077724
-0.0077724
-0.0077724
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077839
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077972
-0.0077724
-0.0077095
-0.0076089
-0.0074581
-0.0072582
-0.0070331
-0.0067832
-0.0065084
-0.0062338
-0.0059343
-0.0056596
-0.0053832
-0.0051086
-0.0048471
-0.004584
-0.0043094
-0.0040479
-0.0037716
-0.0034852
-0.0031974
-0.0029225
-0.0026861
-0.0024726
-0.0022972
-0.0021362
-0.0020109
-0.0018852
-0.0017727
-0.0016601
-0.0015608
-0.0014362
-0.0013371
-0.0012245
-0.0011253
-0.0010242
-0.00094986
-0.00087547
-0.00081253
-0.00076294
-0.00072479
-0.0006752
-0.00063705
-0.00060081
-0.00054932
-0.00049973
-0.00046158
-0.00042534
-0.00038719
-0.00035095
-0.0003376
-0.00031281
-0.00028801
-0.00027466
-0.00026321
-0.00024986
-0.00023842
-0.00021172
-0.00019869
-0.00017548
-0.00016212
-0.00014905
-0.00012589
-0.00011253
-0.00011253
-9.9182e-05
-9.9182e-05
-8.7738e-05
-8.7738e-05
-8.7738e-05
-7.4387e-05
-7.4387e-05
-6.2943e-05
-6.2943e-05
-4.9591e-05
-4.9591e-05
-3.8147e-05
-3.8147e-05
-3.8147e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
-1.3351e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> Data/Experiments_and_Simulation_Data/Ramp2_xRACK_rating.csv <==
0.0










































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































==> Data/Experiments_and_Simulation_Data/Ramp2_xRACK_time.csv <==
0.0
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.1
0.11
0.12
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.2
0.21
0.22
0.23
0.24
0.25
0.26
0.27
0.28
0.29
0.3
0.31
0.32
0.33
0.34
0.35
0.36
0.37
0.38
0.39
0.4
0.41
0.42
0.43
0.44
0.45
0.46
0.47
0.48
0.49
0.5
0.51
0.52
0.53
0.54
0.55
0.56
0.57
0.58
0.59
0.6
0.61
0.62
0.63
0.64
0.65
0.66
0.67
0.68
0.69
0.7
0.71
0.72
0.73
0.74
0.75
0.76
0.77
0.78
0.79
0.8
0.81
0.82
0.83
0.84
0.85
0.86
0.87
0.88
0.89
0.9
0.91
0.92
0.93
0.94
0.95
0.96
0.97
0.98
0.99
1.0
1.01
1.02
1.03
1.04
1.05
1.06
1.07
1.08
1.09
1.1
1.11
1.12
1.13
1.14
1.15
1.16
1.17
1.18
1.19
1.2
1.21
1.22
1.23
1.24
1.25
1.26
1.27
1.28
1.29
1.3
1.31
1.32
1.33
1.34
1.35
1.36
1.37
1.38
1.39
1.4
1.41
1.42
1.43
1.44
1.45
1.46
1.47
1.48
1.49
1.5
1.51
1.52
1.53
1.54
1.55
1.56
1.57
1.58
1.59
1.6
1.61
1.62
1.63
1.64
1.65
1.66
1.67
1.68
1.69
1.7
1.71
1.72
1.73
1.74
1.75
1.76
1.77
1.78
1.79
1.8
1.81
1.82
1.83
1.84
1.85
1.86
1.87
1.88
1.89
1.9
1.91
1.92
1.93
1.94
1.95
1.96
1.97
1.98
1.99
2.0
2.01
2.02
2.03
2.04
2.05
2.06
2.07
2.08
2.09
2.1
2.11
2.12
2.13
2.14
2.15
2.16
2.17
2.18
2.19
2.2
2.21
2.22
2.23
2.24
2.25
2.26
2.27
2.28
2.29
2.3
2.31
2.32
2.33
2.34
2.35
2.36
2.37
2.38
2.39
2.4
2.41
2.42
2.43
2.44
2.45
2.46
2.47
2.48
2.49
2.5
2.51
2.52
2.53
2.54
2.55
2.56
2.57
2.58
2.59
2.6
2.61
2.62
2.63
2.64
2.65
2.66
2.67
2.68
2.69
2.7
2.71
2.72
2.73
2.74
2.75
2.76
2.77
2.78
2.79
2.8
2.81
2.82
2.83
2.84
2.85
2.86
2.87
2.88
2.89
2.9
2.91
2.92
2.93
2.94
2.95
2.96
2.97
2.98
2.99
3.0
3.01
3.02
3.03
3.04
3.05
3.06
3.07
3.08
3.09
3.1
3.11
3.12
3.13
3.14
3.15
3.16
3.17
3.18
3.19
3.2
3.21
3.22
3.23
3.24
3.25
3.26
3.27
3.28
3.29
3.3
3.31
3.32
3.33
3.34
3.35
3.36
3.37
3.38
3.39
3.4
3.41
3.42
3.43
3.44
3.45
3.46
3.47
3.48
3.49
3.5
3.51
3.52
3.53
3.54
3.55
3.56
3.57
3.58
3.59
3.6
3.61
3.62
3.63
3.64
3.65
3.66
3.67
3.68
3.69
3.7
3.71
3.72
3.73
3.74
3.75
3.76
3.77
3.78
3.79
3.8
3.81
3.82
3.83
3.84
3.85
3.86
3.87
3.88
3.89
3.9
3.91
3.92
3.93
3.94
3.95
3.96
3.97
3.98
3.99
4.0
4.01
4.02
4.03
4.04
4.05
4.06
4.07
4.08
4.09
4.1
4.11
4.12
4.13
4.14
4.15
4.16
4.17
4.18
4.19
4.2
4.21
4.22
4.23
4.24
4.25
4.26
4.27
4.28
4.29
4.3
4.31
4.32
4.33
4.34
4.35
4.36
4.37
4.38
4.39
4.4
4.41
4.42
4.43
4.44
4.45
4.46
4.47
4.48
4.49
4.5
4.51
4.52
4.53
4.54
4.55
4.56
4.57
4.58
4.59
4.6
4.61
4.62
4.63
4.64
4.65
4.66
4.67
4.68
4.69
4.7
4.71
4.72
4.73
4.74
4.75
4.76
4.77
4.78
4.79
4.8
4.81
4.82
4.83
4.84
4.85
4.86
4.87
4.88
4.89
4.9
4.91
4.92
4.93
4.94
4.95
4.96
4.97
4.98
4.99
5.0
5.01
5.02
5.03
5.04
5.05
5.06
5.07
5.08
5.09
5.1
5.11
5.12
5.13
5.14
5.15
5.16
5.17
5.18
5.19
5.2
5.21
5.22
5.23
5.24
5.25
5.26
5.27
5.28
5.29
5.3
5.31
5.32
5.33
5.34
5.35
5.36
5.37
5.38
5.39
5.4
5.41
5.42
5.43
5.44
5.45
5.46
5.47
5.48
5.49
5.5
5.51
5.52
5.53
5.54
5.55
5.56
5.57
5.58
5.59
5.6
5.61
5.62
5.63
5.64
5.65
5.66
5.67
5.68
5.69
5.7
5.71
5.72
5.73
5.74
5.75
5.76
5.77
5.78
5.79
5.8
5.81
5.82
5.83
5.84
5.85
5.86
5.87
5.88
5.89
5.9
5.91
5.92
5.93
5.94
5.95
5.96
5.97
5.98
5.99
6.0
6.01
6.02
6.03
6.04
6.05
6.06
6.07
6.08
6.09
6.1
6.11
6.12
6.13
6.14
6.15
6.16
6.17
6.18
6.19
6.2
6.21
6.22
6.23
6.24
6.25
6.26
6.27
6.28
6.29
6.3
6.31
6.32
6.33
6.34
6.35
6.36
6.37
6.38
6.39
6.4
6.41
6.42
6.43
6.44
6.45
6.46
6.47
6.48
6.49
6.5
6.51
6.52
6.53
6.54
6.55
6.56
6.57
6.58
6.59
6.6
6.61
6.62
6.63
6.64
6.65
6.66
6.67
6.68
6.69
6.7
6.71
6.72
6.73
6.74
6.75
6.76
6.77
6.78
6.79
6.8
6.81
6.82
6.83
6.84
6.85
6.86
6.87
6.88
6.89
6.9
6.91
6.92
6.93
6.94
6.95
6.96
6.97
6.98
6.99
7.0
7.01
7.02
7.03
7.04
7.05
7.06
7.07
7.08
7.09
7.1
7.11
7.12
7.13
7.14
7.15
7.16
7.17
7.18
7.19
7.2
7.21
7.22
7.23
7.24
7.25
7.26
7.27
7.28
7.29
7.3
7.31
7.32
7.33
7.34
7.35
7.36
7.37
7.38
7.39
7.4
7.41
7.42
7.43
7.44
7.45
7.46
7.47
7.48
7.49
7.5
7.51
7.52
7.53
7.54
7.55
7.56
7.57
7.58
7.59
7.6
7.61
7.62
7.63
7.64
7.65
7.66
7.67
7.68
7.69
7.7
7.71
7.72
7.73
7.74
7.75
7.76
7.77
7.78
7.79
7.8
7.81
7.82
7.83
7.84
7.85
7.86
7.87
7.88
7.89
7.9
7.91
7.92
7.93
7.94
7.95
7.96
7.97
7.98
7.99
8.0
8.01
8.02
8.03
8.04
8.05
8.06
8.07
8.08
8.09
8.1
8.11
8.12
8.13
8.14
8.15
8.16
8.17
8.18
8.19
8.2
8.21
8.22
8.23
8.24
8.25
8.26
8.27
8.28
8.29
8.3
8.31
8.32
8.33
8.34
8.35
8.36
8.37
8.38
8.39
8.4
8.41
8.42
8.43
8.44
8.45
8.46
8.47
8.48
8.49
8.5
8.51
8.52
8.53
8.54
8.55
8.56
8.57
8.58
8.59
8.6
8.61
8.62
8.63
8.64
8.65
8.66
8.67
8.68
8.69
8.7
8.71
8.72
8.73
8.74
8.75
8.76
8.77
8.78
8.79
8.8
8.81
8.82
8.83
8.84
8.85
8.86
8.87
8.88
8.89
8.9
8.91
8.92
8.93
8.94
8.95
8.96
8.97
8.98
8.99
9.0
9.01
9.02
9.03
9.04
9.05
9.06
9.07
9.08
9.09
9.1
9.11
9.12
9.13
9.14
9.15
9.16
9.17
9.18
9.19
9.2
9.21
9.22
9.23
9.24
9.25
9.26
9.27
9.28
9.29
9.3
9.31
9.32
9.33
9.34
9.35
9.36
9.37
9.38
9.39
9.4
9.41
9.42
9.43
9.44
9.45
9.46
9.47
9.48
9.49
9.5
9.51
9.52
9.53
9.54
9.55
9.56
9.57
9.58
9.59
9.6
9.61
9.62
9.63
9.64
9.65
9.66
9.67
9.68
9.69
9.7
9.71
9.72
9.73
9.74
9.75
9.76
9.77
9.78
9.79
9.8
9.81
9.82
9.83
9.84
9.85
9.86
9.87
9.88
9.89
9.9
9.91
9.92
9.93
9.94
9.95
9.96
9.97
9.98
9.99
10.0
10.01
10.02
10.03
10.04
10.05
10.06
10.07
10.08
10.09
10.1
10.11
10.12
10.13
10.14
10.15
10.16
10.17
10.18
10.19
10.2
10.21
10.22
10.23
10.24
10.25
10.26
10.27
10.28
10.29
10.3
10.31
10.32
10.33
10.34
10.35
10.36
10.37
10.38
10.39
10.4
10.41
10.42
10.43
10.44
10.45
10.46
10.47
10.48
10.49
10.5
10.51
10.52
10.53
10.54
10.55
10.56
10.57
10.58
10.59
10.6
10.61
10.62
10.63
10.64
10.65
10.66
10.67
10.68
10.69
10.7
10.71
10.72
10.73
10.74
10.75
10.76
10.77
10.78
10.79
10.8
10.81
10.82
10.83
10.84
10.85
10.86
10.87
10.88
10.89
10.9
10.91
10.92
10.93
10.94
10.95
10.96
10.97
10.98
10.99
11.0
11.01
11.02
11.03
11.04
11.05
11.06
11.07
11.08
11.09
11.1
11.11
11.12
11.13
11.14
11.15
11.16
11.17
11.18
11.19
11.2
11.21
11.22
11.23
11.24
11.25
11.26
11.27
11.28
11.29
11.3
11.31
11.32
11.33
11.34
11.35
11.36
11.37
11.38
11.39
11.4
11.41
11.42
11.43
11.44
11.45
11.46
11.47
11.48
11.49
11.5
11.51
11.52
11.53
11.54
11.55
11.56
11.57
11.58
11.59
11.6
11.61
11.62
11.63
11.64
11.65
11.66
11.67
11.68
11.69
11.7
11.71
11.72
11.73
11.74
11.75
11.76
11.77
11.78
11.79
11.8
11.81
11.82
11.83
11.84
11.85
11.86
11.87
11.88
11.89
11.9
11.91
11.92
11.93
11.94
11.95
11.96
11.97
11.98
11.99
12.0
12.01
12.02
12.03
12.04
12.05
12.06
12.07
12.08
12.09
12.1
12.11
12.12
12.13
12.14
12.15
12.16
12.17
12.18
12.19
12.2
12.21
12.22
12.23
12.24
12.25
12.26
12.27
12.28
12.29
12.3
12.31
12.32
12.33
12.34
12.35
12.36
12.37
12.38
12.39
12.4
12.41
12.42
12.43
12.44
12.45
12.46
12.47
12.48
12.49
12.5
12.51
12.52
12.53
12.54
12.55
12.56
12.57
12.58
12.59
12.6
12.61
12.62
12.63
12.64
12.65
12.66
12.67
12.68
12.69
12.7
12.71
12.72
12.73
12.74
12.75
12.76
12.77
12.78
12.79
12.8
12.81
12.82
12.83
12.84
12.85
12.86
12.87
12.88
12.89
12.9
12.91
12.92
12.93
12.94
12.95
12.96
12.97
12.98
12.99
13.0
13.01
13.02
13.03
13.04
13.05
13.06
13.07
13.08
13.09
13.1
13.11
13.12
13.13
13.14
13.15
13.16
13.17
13.18
13.19
13.2
13.21
13.22
13.23
13.24
13.25
13.26
13.27
13.28
13.29
13.3
13.31
13.32
13.33
13.34
13.35
13.36
13.37
13.38
13.39
13.4
13.41
13.42
13.43
13.44
13.45
13.46
13.47
13.48
13.49
13.5
13.51
13.52
13.53
13.54
13.55
13.56
13.57
13.58
13.59
13.6
13.61
13.62
13.63
13.64
13.65
13.66
13.67
13.68
13.69
13.7
13.71
13.72
13.73
13.74
13.75
13.76
13.77
13.78
13.79
13.8
13.81
13.82
13.83
13.84
13.85
13.86
13.87
13.88
13.89
13.9
13.91
13.92
13.93
13.94
13.95
13.96
13.97
13.98
13.99
14.0
14.01
14.02
14.03
14.04
14.05
14.06
14.07
14.08
14.09
14.1
14.11
14.12
14.13
14.14
14.15
14.16
14.17
14.18
14.19
14.2
14.21
14.22
14.23
14.24
14.25
14.26
14.27
14.28
14.29
14.3
14.31
14.32
14.33
14.34
14.35
14.36
14.37
14.38
14.39
14.4
14.41
14.42
14.43
14.44
14.45
14.46
14.47
14.48
14.49
14.5
14.51
14.52
14.53
14.54
14.55
14.56
14.57
14.58
14.59
14.6
14.61
14.62
14.63
14.64
14.65
14.66
14.67
14.68
14.69
14.7
14.71
14.72
14.73
14.74
14.75
14.76
14.77
14.78
14.79
14.8
14.81
14.82
14.83
14.84
14.85
14.86
14.87
14.88
14.89
14.9
14.91
14.92
14.93
14.94
14.95
14.96
14.97
14.98
14.99
15.0
15.01
15.02
15.03
15.04
15.05
15.06
15.07
15.08
15.09
15.1
15.11
15.12
15.13
15.14
15.15
15.16
15.17
15.18
15.19
15.2
15.21
15.22
15.23
15.24
15.25
15.26
15.27
15.28
15.29
15.3
15.31
15.32
15.33
15.34
15.35
15.36
15.37
15.38
15.39
15.4
15.41
15.42
15.43
15.44
15.45
15.46
15.47
15.48
15.49
15.5
15.51
15.52
15.53
15.54
15.55
15.56
15.57
15.58
15.59
15.6
15.61
15.62
15.63
15.64
15.65
15.66
15.67
15.68
15.69
15.7
15.71
15.72
15.73
15.74
15.75
15.76
15.77
15.78
15.79
15.8
15.81
15.82
15.83
15.84
15.85
15.86
15.87
15.88
15.89
15.9
15.91
15.92
15.93
15.94
15.95
15.96
15.97
15.98
15.99
16.0
16.01
16.02
16.03
16.04
16.05
16.06
16.07
16.08
16.09
16.1
16.11
16.12
16.13
16.14
16.15
16.16
16.17
16.18
16.19
16.2
16.21
16.22
16.23
16.24
16.25
16.26
16.27
16.28
16.29
16.3
16.31
16.32
16.33
16.34
16.35
16.36
16.37
16.38
16.39
16.4
16.41
16.42
16.43
16.44
16.45
16.46
16.47
16.48
16.49
16.5
16.51
16.52
16.53
16.54
16.55
16.56
16.57
16.58
16.59
16.6
16.61
16.62
16.63
16.64
16.65
16.66
16.67
16.68
16.69
16.7
16.71
16.72
16.73
16.74
16.75
16.76
16.77
16.78
16.79
16.8
16.81
16.82
16.83
16.84
16.85
16.86
16.87
16.88
16.89
16.9
16.91
16.92
16.93
16.94
16.95
16.96
16.97
16.98
16.99
17.0
17.01
17.02
17.03
17.04
17.05
17.06
17.07
17.08
17.09
17.1
17.11
17.12
17.13
17.14
17.15
17.16
17.17
17.18
17.19
17.2
17.21
17.22
17.23
17.24
17.25
17.26
17.27
17.28
17.29
17.3
17.31
17.32
17.33
17.34
17.35
17.36
17.37
17.38
17.39
17.4
17.41
17.42
17.43
17.44
17.45
17.46
17.47
17.48
17.49
17.5
17.51
17.52
17.53
17.54
17.55
17.56
17.57
17.58
17.59
17.6
17.61
17.62
17.63
17.64
17.65
17.66
17.67
17.68
17.69
17.7
17.71
17.72
17.73
17.74
17.75
17.76
17.77
17.78
17.79
17.8
17.81
17.82
17.83
17.84
17.85
17.86
17.87
17.88
17.89
17.9
17.91
17.92
17.93
17.94
17.95
17.96
17.97
17.98
17.99
18.0
18.01
18.02
18.03
18.04
18.05
18.06
18.07
18.08
18.09
18.1
18.11
18.12
18.13
18.14
18.15
18.16
18.17
18.18
18.19
18.2
18.21
18.22
18.23
18.24
18.25
18.26
18.27
18.28
18.29
18.3
18.31
18.32
18.33
18.34
18.35
18.36
18.37
18.38
18.39
18.4
18.41
18.42
18.43
18.44
18.45
18.46
18.47
18.48
18.49
18.5
18.51
18.52
18.53
18.54
18.55
18.56
18.57
18.58
18.59
18.6
18.61
18.62
18.63
18.64
18.65
18.66
18.67
18.68
18.69
18.7
18.71
18.72
18.73
18.74
18.75
18.76
18.77
18.78
18.79
18.8
18.81
18.82
18.83
18.84
18.85
18.86
18.87
18.88
18.89
18.9
18.91
18.92
18.93
18.94
18.95
18.96
18.97
18.98
18.99
19.0
19.01
19.02
19.03
19.04
19.05
19.06
19.07
19.08
19.09
19.1
19.11
19.12
19.13
19.14
19.15
19.16
19.17
19.18
19.19
19.2
19.21
19.22
19.23
19.24
19.25
19.26
19.27
19.28
19.29
19.3
19.31
19.32
19.33
19.34
19.35
19.36
19.37
19.38
19.39
19.4
19.41
19.42
19.43
19.44
19.45
19.46
19.47
19.48
19.49
19.5
19.51
19.52
19.53
19.54
19.55
19.56
19.57
19.58
19.59
19.6
19.61
19.62
19.63
19.64
19.65
19.66
19.67
19.68
19.69
19.7
19.71
19.72
19.73
19.74
19.75
19.76
19.77
19.78
19.79
19.8
19.81
19.82
19.83
19.84
19.85
19.86
19.87
19.88
19.89
19.9
19.91
19.92
19.93
19.94
19.95
19.96
19.97
19.98
19.99
20.0
20.01
20.02
20.03
20.04
20.05
20.06
20.07
20.08
20.09
20.1
20.11
20.12
20.13
20.14
20.15
20.16
20.17
20.18
20.19
20.2
20.21
20.22
20.23
20.24
20.25
20.26
20.27
20.28
20.29
20.3
20.31
20.32
20.33
20.34
20.35
20.36
20.37
20.38
20.39
20.4
20.41
20.42
20.43
20.44
20.45
20.46
20.47
20.48
20.49
20.5
20.51
20.52
20.53
20.54
20.55
20.56
20.57
20.58
20.59
20.6
20.61
20.62
20.63
20.64
20.65
20.66
20.67
20.68
20.69
20.7
20.71
20.72
20.73
20.74
20.75
20.76
20.77
20.78
20.79
20.8
20.81
20.82
20.83
20.84
20.85
20.86
20.87
20.88
20.89
20.9
20.91
20.92
20.93
20.94
20.95
20.96
20.97
20.98
20.99
21.0
21.01
21.02
21.03
21.04
21.05
21.06
21.07
21.08
21.09
21.1
21.11
21.12
21.13
21.14
21.15
21.16
21.17
21.18
21.19
21.2
21.21
21.22
21.23
21.24
21.25
21.26
21.27
21.28
21.29
21.3
21.31
21.32
21.33
21.34
21.35
21.36
21.37
21.38
21.39
21.4
21.41
21.42
21.43
21.44
21.45
21.46
21.47
21.48
21.49
21.5
21.51
21.52
21.53
21.54
21.55
21.56
21.57
21.58
21.59
21.6
21.61
21.62
21.63
21.64
21.65
21.66
21.67
21.68
21.69
21.7
21.71
21.72
21.73
21.74
21.75
21.76
21.77
21.78
21.79
21.8
21.81
21.82
21.83
21.84
21.85
21.86
21.87
21.88
21.89
21.9
21.91
21.92
21.93
21.94
21.95
21.96
21.97
21.98
21.99
22.0
22.01
22.02
22.03
22.04
22.05
22.06
22.07
22.08
22.09
22.1
22.11
22.12
22.13
22.14
22.15
22.16
22.17
22.18
22.19
22.2
22.21
22.22
22.23
22.24
22.25
22.26
22.27
22.28
22.29
22.3
22.31
22.32
22.33
22.34
22.35
22.36
22.37
22.38
22.39
22.4
22.41
22.42
22.43
22.44
22.45
22.46
22.47
22.48
22.49
22.5
22.51
22.52
22.53
22.54
22.55
22.56
22.57
22.58
22.59
22.6
22.61
22.62
22.63
22.64
22.65
22.66
22.67
22.68
22.69
22.7
22.71
22.72
22.73
22.74
22.75
22.76
22.77
22.78
22.79
22.8
22.81
22.82
22.83
22.84
22.85
22.86
22.87
22.88
22.89
22.9
22.91
22.92
22.93
22.94
22.95
22.96
22.97
22.98
22.99
23.0
23.01
23.02
23.03
23.04
23.05
23.06
23.07
23.08
23.09
23.1
23.11
23.12
23.13
23.14
23.15
23.16
23.17
23.18
23.19
23.2
23.21
23.22
23.23
23.24
23.25
23.26
23.27
23.28
23.29
23.3
23.31
23.32
23.33
23.34
23.35
23.36
23.37
23.38
23.39
23.4
23.41
23.42
23.43
23.44
23.45
23.46
23.47
23.48
23.49
23.5
23.51
23.52
23.53
23.54
23.55
23.56
23.57
23.58
23.59
23.6
23.61
23.62
23.63
23.64
23.65
23.66
23.67
23.68
23.69
23.7
23.71
23.72
23.73
23.74
23.75
23.76
23.77
23.78
23.79
23.8
23.81
23.82
23.83
23.84
23.85
23.86
23.87
23.88
23.89
23.9
23.91
23.92
23.93
23.94
23.95
23.96
23.97
23.98
23.99
24.0
24.01
24.02
24.03
24.04
24.05
24.06
24.07
24.08
24.09
24.1
24.11
24.12
24.13
24.14
24.15
24.16
24.17
24.18
24.19
24.2
24.21
24.22
24.23
24.24
24.25
24.26
24.27
24.28
24.29
24.3
24.31
24.32
24.33
24.34
24.35
24.36
24.37
24.38
24.39
24.4
24.41
24.42
24.43
24.44
24.45
24.46
24.47
24.48
24.49
24.5
24.51
24.52
24.53
24.54
24.55
24.56
24.57
24.58
24.59
24.6
24.61
24.62
24.63
24.64
24.65
24.66
24.67
24.68
24.69
24.7
24.71
24.72
24.73
24.74
24.75
24.76
24.77
24.78
24.79
24.8
24.81
24.82
24.83
24.84
24.85
24.86
24.87
24.88
24.89
24.9
24.91
24.92
24.93
24.94
24.95
24.96
24.97
24.98
24.99
25.0
25.01
25.02
25.03
25.04


==> Data/Experiments_and_Simulation_Data/Ramp2_xRACK_xax.csv <==
-2.4035e-06
-4.3289e-06
-5.2162e-06
-5.1684e-06
-5.3473e-06
-5.3492e-06
-5.3489e-06
-5.1513e-06
-5.0615e-06
-5.0757e-06
-5.1568e-06
-5.2524e-06
-5.3796e-06
-5.4673e-06
-5.431e-06
-5.3856e-06
-5.2518e-06
-5.1892e-06
-5.1769e-06
-5.286e-06
-5.4282e-06
-5.4806e-06
-5.5612e-06
-5.3907e-06
-5.3665e-06
-5.2452e-06
-5.3676e-06
-5.3736e-06
-5.5089e-06
-5.5265e-06
-5.6436e-06
-5.4879e-06
-5.4394e-06
-5.3421e-06
-5.3758e-06
-5.4321e-06
-5.5533e-06
-5.5293e-06
-5.6406e-06
-5.5363e-06
-5.5153e-06
-5.4763e-06
-5.4955e-06
-5.5103e-06
-5.5428e-06
-5.5885e-06
-5.645e-06
-5.6705e-06
-5.5868e-06
-5.5269e-06
-5.5831e-06
-5.5969e-06
-5.6304e-06
-5.6686e-06
-5.6257e-06
-5.7369e-06
-5.6941e-06
-5.0924e-06
1.5657e-06
2.9814e-05
8.9077e-05
0.0001778
0.00031308
0.00048273
0.00067919
0.00090115
0.0011455
0.0014321
0.0017028
0.0019732
0.0022122
0.002472
0.0027256
0.0029796
0.003237
0.0035278
0.0037995
0.0040774
0.004331
0.0046101
0.0048754
0.0051129
0.0053205
0.0055167
0.0056695
0.0058032
0.0059109
0.0060189
0.006118
0.0062119
0.0063048
0.0064029
0.0065184
0.0066254
0.0067281
0.0068117
0.0068931
0.0069609
0.0070168
0.0070642
0.00711
0.0071431
0.0071808
0.0072115
0.0072519
0.0072886
0.0073348
0.0073724
0.0074122
0.0074511
0.0074777
0.0075053
0.0075246
0.0075452
0.00756
0.0075742
0.0075851
0.0075993
0.0076166
0.0076318
0.007651
0.0076654
0.007683
0.0076969
0.0077116
0.0077251
0.007734
0.0077413
0.0077471
0.007754
0.0077596
0.0077663
0.0077711
0.0077758
0.0077806
0.007784
0.0077876
0.007791
0.0077958
0.0078002
0.0078046
0.0078064
0.0078067
0.0078075
0.007808
0.0078098
0.0078116
0.0078119
0.0078121
0.0078129
0.007815
0.007817
0.0078207
0.0078232
0.0078272
0.0078319
0.0078375
0.0078404
0.0078412
0.0078416
0.007842
0.0078426
0.0078425
0.0078425
0.0078426
0.007843
0.0078434
0.0078437
0.0078441
0.0078443
0.0078442
0.0078442
0.0078443
0.0078445
0.0078448
0.0078452
0.0078453
0.0078454
0.0078453
0.0078454
0.0078456
0.0078457
0.0078459
0.0078462
0.0078465
0.0078467
0.0078467
0.0078467
0.0078469
0.0078471
0.0078474
0.0078477
0.0078481
0.0078483
0.0078486
0.0078486
0.0078487
0.0078489
0.0078492
0.0078495
0.0078498
0.0078501
0.0078503
0.0078504
0.0078505
0.0078506
0.0078509
0.0078511
0.0078514
0.0078516
0.0078517
0.0078519
0.007852
0.0078521
0.0078523
0.0078524
0.0078527
0.0078529
0.0078531
0.0078532
0.0078533
0.0078534
0.0078536
0.0078537
0.0078539
0.0078541
0.0078543
0.0078545
0.0078546
0.0078547
0.0078548
0.007855
0.0078551
0.0078553
0.0078554
0.0078555
0.0078556
0.0078557
0.0078558
0.0078559
0.0078561
0.0078563
0.0078563
0.0078564
0.0078565
0.0078566
0.0078566
0.0078568
0.0078568
0.007857
0.0078571
0.0078572
0.0078572
0.0078573
0.0078574
0.0078574
0.0078575
0.0078576
0.0078577
0.0078578
0.0078579
0.0078579
0.007858
0.007858
0.0078581
0.0078582
0.0078582
0.0078583
0.0078584
0.0078585
0.0078585
0.0078586
0.0078586
0.0078587
0.0078588
0.0078588
0.0078589
0.0078589
0.007859
0.007859
0.0078591
0.0078592
0.0078592
0.0078593
0.0078593
0.0078593
0.0078594
0.0078594
0.0078594
0.0078595
0.0078596
0.0078596
0.0078597
0.0078597
0.0078597
0.0078598
0.0078597
0.0078598
0.0078598
0.0078599
0.0078599
0.0078599
0.00786
0.00786
0.00786
0.00786
0.0078601
0.0078601
0.0078601
0.0078602
0.0078602
0.0078602
0.0078602
0.0078603
0.0078603
0.0078603
0.0078604
0.0078604
0.0078604
0.0078604
0.0078604
0.0078604
0.0078605
0.0078605
0.0078605
0.0078605
0.0078606
0.0078606
0.0078606
0.0078606
0.0078606
0.0078607
0.0078607
0.0078607
0.0078607
0.0078607
0.0078607
0.0078607
0.0078607
0.0078608
0.0078608
0.0078608
0.0078609
0.0078609
0.0078609
0.0078609
0.0078609
0.0078609
0.0078609
0.0078609
0.0078609
0.0078609
0.0078609
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.007861
0.0078611
0.0078611
0.0078599
0.0078543
0.0078293
0.0077797
0.0077094
0.0075974
0.0074932
0.0073562
0.0072377
0.007085
0.0069565
0.0068137
0.0066654
0.0065522
0.0064235
0.0063208
0.0061905
0.0060752
0.0059212
0.0057858
0.005629
0.0054504
0.0053035
0.0051273
0.0049866
0.0048162
0.0046768
0.0045058
0.0043509
0.0042119
0.0040412
0.0038989
0.0037216
0.0035727
0.0033884
0.003237
0.0030688
0.002886
0.0027388
0.0025591
0.002411
0.0022287
0.0020781
0.0018974
0.0017439
0.0016204
0.001485
0.0013856
0.0012736
0.0011913
0.0011052
0.0010431
0.00097386
0.00091409
0.00086129
0.00079596
0.00074095
0.00067488
0.00062458
0.00056889
0.00052936
0.00049048
0.00045501
0.00042979
0.00040061
0.0003778
0.00035121
0.00033026
0.00030324
0.00027772
0.00025551
0.00023019
0.00021147
0.00019096
0.00017732
0.00016232
0.00015175
0.00014131
0.00013129
0.00012308
0.00011421
0.00010826
9.9586e-05
9.2369e-05
8.3528e-05
7.5332e-05
6.7244e-05
6.2772e-05
6.112e-05
5.831e-05
5.3826e-05
4.5387e-05
3.9037e-05
3.4993e-05
3.3674e-05
3.3832e-05
3.068e-05
2.5022e-05
1.9242e-05
1.6947e-05
1.6443e-05
1.6114e-05
1.4763e-05
1.4486e-05
1.3113e-05
1.102e-05
1.0843e-05
1.0411e-05
8.8345e-06
5.4255e-06
2.2953e-06
-3.789e-07
-4.1548e-06
-7.0196e-06
-7.7784e-06
-7.7056e-06
-1.0882e-05
-1.2139e-05
-1.2548e-05
-1.2704e-05
-1.2891e-05
-1.3228e-05
-1.3067e-05
-1.4535e-05
-1.6438e-05
-1.6268e-05
-1.7068e-05
-1.8652e-05
-1.8579e-05
-1.8838e-05
-1.9532e-05
-2.0083e-05
-2.0462e-05
-2.0281e-05
-2.0327e-05
-2.0318e-05
-2.0501e-05
-2.0548e-05
-2.0639e-05
-2.0562e-05
-2.047e-05
-2.0388e-05
-2.0318e-05
-2.0415e-05
-2.0573e-05
-2.052e-05
-2.059e-05
-2.0455e-05
-2.0419e-05
-2.0339e-05
-2.0433e-05
-2.0442e-05
-2.052e-05
-2.0426e-05
-2.0477e-05
-2.0486e-05
-2.0544e-05
-2.0424e-05
-2.0465e-05
-2.0422e-05
-2.0589e-05
-2.0475e-05
-2.0589e-05
-2.0588e-05
-2.0533e-05
-2.0388e-05
-2.0465e-05
-2.0415e-05
-2.0442e-05
-2.044e-05
-2.0587e-05
-2.0535e-05
-2.0535e-05
-2.0381e-05
-2.0347e-05
-2.0332e-05
-2.0496e-05
-2.0487e-05
-2.0519e-05
-2.0541e-05
-2.0447e-05
-2.0403e-05
-2.0415e-05
-2.0374e-05
-2.0427e-05
-2.038e-05
-2.0507e-05
-2.0427e-05
-2.0501e-05
-2.0481e-05
-2.0396e-05
-2.0271e-05
-2.04e-05
-2.0426e-05
-2.0355e-05
-2.0362e-05
-2.0401e-05
-2.0338e-05
-1.9788e-05
-2.0883e-05
-2.1539e-05
-2.1763e-05
-2.1687e-05
-2.1848e-05
-2.1879e-05
-2.1871e-05
-2.1802e-05
-2.1606e-05
-2.1697e-05
-2.1698e-05
-2.1835e-05
-2.1767e-05
-2.1771e-05
-2.1835e-05
-2.1762e-05
-2.1668e-05
-2.1691e-05
-2.1559e-05
-2.1784e-05
-2.1715e-05
-2.1857e-05
-2.1782e-05
-2.175e-05
-2.168e-05
-2.1621e-05
-2.163e-05
-2.169e-05
-2.1714e-05
-2.176e-05
-2.1705e-05
-2.1746e-05
-2.1582e-05
-2.1729e-05
-2.1578e-05
-2.1723e-05
-2.1803e-05
-2.1881e-05
-2.175e-05
-2.1832e-05
-2.1719e-05
-2.1656e-05
-2.1742e-05
-2.1669e-05
-2.1729e-05
-2.1818e-05
-2.1586e-05
-2.1759e-05
-2.1543e-05
-2.1746e-05
-2.1577e-05
-2.1652e-05
-2.1538e-05
-2.1702e-05
-2.1606e-05
-2.1682e-05
-2.158e-05
-2.1623e-05
-2.1488e-05
-2.1607e-05
-2.1517e-05
-2.1708e-05
-2.1554e-05
-2.1584e-05
-2.1555e-05
-2.1556e-05
-2.1443e-05
-2.1426e-05
-2.1559e-05
-2.1517e-05
-2.1518e-05
-2.1525e-05
-2.1534e-05
-2.1528e-05
-2.1417e-05
-2.1499e-05
-2.1499e-05
-2.1517e-05
-2.1488e-05
-2.1433e-05
-2.1503e-05
-2.1394e-05
-2.1357e-05
-2.147e-05
-2.1271e-05
-2.1517e-05
-2.158e-05
-2.1548e-05
-2.1515e-05
-2.1446e-05
-2.1421e-05
-2.1394e-05
-2.1433e-05
-2.1544e-05
-2.143e-05
-2.1485e-05
-2.1384e-05
-2.1387e-05
-2.1403e-05
-2.1439e-05
-2.1303e-05
-2.1453e-05
-2.1303e-05
-2.1361e-05
-2.1402e-05
-2.133e-05
-2.1311e-05
-2.1351e-05
-2.1267e-05
-2.139e-05
-2.1235e-05
-2.1308e-05
-2.1344e-05
-2.1312e-05
-2.1226e-05
-2.1227e-05
-2.1149e-05
-2.1213e-05
-2.1187e-05
-2.1232e-05
-2.1258e-05
-2.1198e-05
-2.1121e-05
-2.12e-05
-2.1159e-05
-2.125e-05
-2.1147e-05
-2.1305e-05
-2.1112e-05
-2.1145e-05
-2.1082e-05
-2.1114e-05
-2.1085e-05
-2.1185e-05
-2.1021e-05
-2.1052e-05
-2.1107e-05
-2.1143e-05
-2.0973e-05
-2.1189e-05
-2.0963e-05
-2.1121e-05
-2.0947e-05
-2.0999e-05
-1.9725e-05
-1.6051e-05
-7.4249e-06
1.6861e-05
5.2185e-05
0.00011786
0.00018843
0.00028911
0.00037876
0.00049793
0.00061731
0.00072916
0.00086546
0.00097335
0.0011017
0.0012034
0.0013261
0.0014397
0.0015473
0.0016887
0.0018129
0.001974
0.0021097
0.0022753
0.0024099
0.0025728
0.0027247
0.0028621
0.0030266
0.0031575
0.0033165
0.003447
0.0036128
0.003753
0.0039314
0.0040965
0.0042448
0.0044264
0.0045758
0.0047595
0.0049098
0.0050887
0.0052493
0.0053939
0.0055701
0.0057133
0.0058868
0.0060231
0.0061769
0.0062909
0.0064177
0.0065183
0.0065985
0.0066854
0.0067492
0.0068182
0.006869
0.0069271
0.0069742
0.0070341
0.0070924
0.0071462
0.0072082
0.0072521
0.0073015
0.007337
0.0073738
0.007402
0.0074247
0.0074485
0.0074664
0.0074885
0.0075079
0.0075296
0.007547
0.0075676
0.0075872
0.0076054
0.0076267
0.0076423
0.007657
0.007665
0.007674
0.0076828
0.0076906
0.0076984
0.0077068
0.0077174
0.0077259
0.0077357
0.0077454
0.0077548
0.0077627
0.0077685
0.0077744
0.007778
0.0077806
0.0077809
0.0077825
0.0077852
0.0077888
0.0077916
0.0077954
0.0077999
0.0078053
0.0078112
0.0078151
0.0078185
0.0078204
0.0078222
0.0078231
0.0078232
0.0078236
0.0078236
0.0078239
0.0078241
0.0078245
0.0078247
0.0078247
0.007825
0.0078252
0.0078256
0.0078255
0.0078259
0.0078262
0.0078265
0.0078272
0.0078274
0.0078286
0.0078303
0.007832
0.0078325
0.007833
0.0078337
0.0078341
0.0078346
0.0078348
0.0078349
0.0078351
0.0078354
0.0078357
0.007836
0.0078362
0.0078364
0.0078368
0.0078369
0.0078373
0.0078374
0.0078379
0.0078384
0.0078393
0.0078408
0.0078428
0.007846
0.0078483
0.0078502
0.0078516
0.0078522
0.0078525
0.0078525
0.0078525
0.0078525
0.0078526
0.0078527
0.0078531
0.0078533
0.0078535
0.0078536
0.0078536
0.0078535
0.0078536
0.0078536
0.0078539
0.007854
0.0078542
0.0078543
0.0078544
0.0078543
0.0078543
0.0078544
0.0078545
0.0078546
0.0078548
0.0078549
0.007855
0.0078549
0.0078549
0.0078549
0.007855
0.0078551
0.0078553
0.0078553
0.0078554
0.0078553
0.0078554
0.0078554
0.0078554
0.0078555
0.0078556
0.0078557
0.0078558
0.0078557
0.0078557
0.0078556
0.0078557
0.0078558
0.0078559
0.0078559
0.007856
0.007856
0.007856
0.0078559
0.007856
0.007856
0.0078561
0.0078561
0.0078562
0.0078562
0.0078561
0.0078561
0.0078562
0.0078562
0.0078563
0.0078563
0.0078563
0.0078563
0.0078563
0.0078562
0.0078563
0.0078563
0.0078564
0.0078563
0.0078564
0.0078563
0.0078564
0.0078563
0.0078564
0.0078564
0.0078564
0.0078564
0.0078565
0.0078564
0.0078565
0.0078564
0.0078564
0.0078564
0.0078565
0.0078564
0.0078565
0.0078565
0.0078565
0.0078564
0.0078565
0.0078564
0.0078564
0.0078564
0.0078565
0.0078564
0.0078565
0.0078564
0.0078564
0.0078564
0.0078564
0.0078564
0.0078564
0.0078564
0.0078564
0.0078564
0.0078564
0.0078563
0.0078564
0.0078563
0.0078563
0.0078563
0.0078563
0.0078563
0.0078563
0.0078562
0.0078562
0.0078562
0.0078562
0.0078562
0.0078562
0.0078561
0.0078562
0.0078561
0.0078561
0.007856
0.0078561
0.007856
0.0078561
0.007856
0.007856
0.0078559
0.007856
0.0078559
0.0078559
0.0078559
0.0078559
0.0078558
0.0078558
0.0078558
0.0078558
0.0078557
0.0078558
0.0078557
0.0078557
0.0078556
0.0078557
0.0078556
0.0078556
0.0078555
0.0078555
0.0078555
0.0078556
0.0078555
0.0078555
0.0078554
0.0078554
0.0078553
0.0078553
0.0078553
0.0078553
0.0078552
0.0078552
0.0078551
0.0078552
0.0078551
0.0078551
0.0078551
0.007855
0.007855
0.007855
0.0078549
0.0078549
0.0078548
0.0078548
0.0078547
0.0078548
0.0078547
0.0078547
0.0078546
0.0078546
0.0078545
0.0078546
0.0078545
0.0078534
0.0078441
0.0078074
0.0077337
0.0076119
0.0074502
0.0072771
0.0070366
0.0068208
0.0065372
0.0062939
0.0059896
0.0057169
0.005475
0.0051875
0.0049529
0.0046609
0.004417
0.0041102
0.0038244
0.0035348
0.0032454
0.0029968
0.0027259
0.0025339
0.0023314
0.0021881
0.0020323
0.0019037
0.0017849
0.0016731
0.0015747
0.0014589
0.0013647
0.0012515
0.001159
0.0010523
0.0009664
0.00090051
0.0008347
0.00078897
0.00073835
0.00069969
0.00065212
0.00060817
0.00056455
0.00052188
0.000484
0.00043806
0.00040319
0.00036747
0.00034434
0.00032
0.00030071
0.00028399
0.00026857
0.00025471
0.00023597
0.00021992
0.0001992
0.00018394
0.00016691
0.00015204
0.00013855
0.00012416
0.00011478
0.00010612
0.00010175
9.7305e-05
9.126e-05
8.4003e-05
7.5086e-05
6.7767e-05
6.0304e-05
5.4511e-05
4.7273e-05
4.267e-05
3.5161e-05
2.961e-05
2.6413e-05
2.4044e-05
2.1641e-05
1.7693e-05
1.497e-05
1.1808e-05
8.9203e-06
5.5907e-06
2.3939e-06
-4.267e-07
-3.1387e-06
-5.0229e-06
-6.2832e-06
-7.0458e-06
-7.7219e-06
-8.1155e-06
-9.2657e-06
-1.1105e-05
-1.1262e-05
-1.1456e-05
-1.258e-05
-1.522e-05
-1.7228e-05
-1.961e-05
-2.1939e-05
-2.4632e-05
-2.7107e-05
-2.7801e-05
-2.8137e-05
-2.8127e-05
-2.8071e-05
-2.7916e-05
-2.7785e-05
-2.761e-05
-2.7708e-05
-2.7719e-05
-2.7892e-05
-2.808e-05
-2.832e-05
-2.8118e-05
-2.8097e-05
-2.7907e-05
-2.7863e-05
-2.7931e-05
-2.8196e-05
-2.8318e-05
-2.8349e-05
-2.8211e-05
-2.8152e-05
-2.8079e-05
-2.8141e-05
-2.7956e-05
-2.8139e-05
-2.8228e-05
-2.8147e-05
-2.7668e-05
-2.9381e-05
-3.1959e-05
-3.2844e-05
-3.2514e-05
-3.3242e-05
-3.4438e-05
-3.605e-05
-3.5906e-05
-3.5706e-05
-3.6575e-05
-3.768e-05
-3.7969e-05
-3.7954e-05
-3.8187e-05
-3.8491e-05
-3.8426e-05
-3.776e-05
-3.8863e-05
-3.9332e-05
-3.919e-05
-4.068e-05
-4.0937e-05
-4.0605e-05
-4.1057e-05
-4.1618e-05
-4.1305e-05
-4.0899e-05
-4.1327e-05
-4.1779e-05
-4.1787e-05
-4.1795e-05
-4.173e-05
-4.1739e-05
-4.1425e-05
-4.1415e-05
-4.1302e-05
-4.1348e-05
-4.1424e-05
-4.148e-05
-4.156e-05
-4.155e-05
-4.1254e-05
-4.0971e-05
-4.1019e-05
-4.1056e-05
-4.1067e-05
-4.1104e-05
-4.1141e-05
-4.1049e-05
-4.0996e-05
-4.0869e-05
-4.0698e-05
-4.0693e-05
-4.072e-05
-4.0682e-05
-4.0708e-05
-4.0741e-05
-4.0533e-05
-4.0455e-05
-4.041e-05
-4.0191e-05
-4.0328e-05
-4.0192e-05
-4.0335e-05
-4.0211e-05
-4.0133e-05
-3.9988e-05
-3.9884e-05
-3.9916e-05
-3.9765e-05
-3.9744e-05
-3.9777e-05
-3.9682e-05
-3.965e-05
-3.9471e-05
-3.9501e-05
-3.9284e-05
-3.9243e-05
-3.929e-05
-3.9249e-05
-3.9178e-05
-3.9212e-05
-3.903e-05
-3.8963e-05
-3.8757e-05
-3.8716e-05
-3.8628e-05
-3.8748e-05
-3.8714e-05
-3.8775e-05
-3.8693e-05
-3.8591e-05
-3.8585e-05
-3.8529e-05
-3.8654e-05
-3.853e-05
-3.8517e-05
-3.8515e-05
-3.8469e-05
-3.8435e-05
-3.8437e-05
-3.8225e-05
-3.8338e-05
-3.8367e-05
-3.8281e-05
-3.8353e-05
-3.8317e-05
-3.8177e-05
-3.8218e-05
-3.8102e-05
-3.8232e-05
-3.8115e-05
-3.8181e-05
-3.8072e-05
-3.8059e-05
-3.7967e-05
-3.7977e-05
-3.7982e-05
-3.7892e-05
-3.7978e-05
-3.7861e-05
-3.7912e-05
-3.7833e-05
-3.7823e-05
-3.7878e-05
-3.7892e-05
-3.77e-05
-3.7746e-05
-3.7745e-05
-3.7663e-05
-3.7713e-05
-3.7675e-05
-3.7616e-05
-3.7541e-05
-3.7631e-05
-3.7526e-05
-3.7485e-05
-3.7459e-05
-3.7511e-05
-3.7457e-05
-3.7457e-05
-3.7416e-05
-3.7379e-05
-3.7398e-05
-3.74e-05
-3.727e-05
-3.7275e-05
-3.7217e-05
-3.7287e-05
-3.7262e-05
-3.7038e-05
-3.7198e-05
-3.7168e-05
-3.7084e-05
-3.7139e-05
-3.7067e-05
-3.6987e-05
-3.7018e-05
-3.7014e-05
-3.6981e-05
-3.6968e-05
-3.696e-05
-3.6888e-05
-3.6892e-05
-3.6875e-05
-3.6826e-05
-3.6843e-05
-3.6791e-05
-3.6799e-05
-3.6825e-05
-3.6705e-05
-3.6749e-05
-3.6616e-05
-3.6705e-05
-3.6684e-05
-3.6612e-05
-3.6624e-05
-3.6646e-05
-3.6482e-05
-3.658e-05
-3.6426e-05
-3.6525e-05
-3.6507e-05
-3.7076e-05
-4.1922e-05
-6.0341e-05
-9.7663e-05
-0.0001749
-0.00029343
-0.00044931
-0.00065462
-0.00084228
-0.0010943
-0.0013168
-0.001606
-0.0018495
-0.0021171
-0.0023777
-0.0026301
-0.0029075
-0.0031396
-0.0034324
-0.0036786
-0.003958
-0.0042406
-0.0045211
-0.0047915
-0.0050393
-0.0052813
-0.0054528
-0.0056328
-0.0057611
-0.0058884
-0.0060006
-0.0061015
-0.0062049
-0.0062898
-0.0063983
-0.00649
-0.0066054
-0.0067001
-0.0067995
-0.0068883
-0.0069621
-0.0070285
-0.0070743
-0.0071236
-0.0071589
-0.007195
-0.0072298
-0.007264
-0.0073004
-0.0073398
-0.007387
-0.0074258
-0.0074688
-0.0074991
-0.0075292
-0.0075538
-0.0075729
-0.0075874
-0.0075977
-0.0076099
-0.0076198
-0.0076336
-0.0076472
-0.0076639
-0.007682
-0.0076994
-0.0077158
-0.0077285
-0.0077423
-0.0077518
-0.0077592
-0.0077637
-0.0077667
-0.0077704
-0.007774
-0.0077808
-0.0077876
-0.0077969
-0.0078051
-0.0078145
-0.0078229
-0.0078293
-0.0078343
-0.007836
-0.0078371
-0.0078388
-0.0078404
-0.0078404
-0.0078408
-0.0078416
-0.0078432
-0.0078464
-0.0078484
-0.0078509
-0.0078515
-0.0078516
-0.0078523
-0.0078526
-0.007853
-0.0078532
-0.0078538
-0.0078541
-0.0078548
-0.0078559
-0.007858
-0.0078599
-0.00786
-0.0078607
-0.0078611
-0.0078613
-0.0078614
-0.0078616
-0.0078616
-0.0078619
-0.0078621
-0.0078626
-0.007863
-0.0078634
-0.0078636
-0.0078638
-0.0078639
-0.007864
-0.0078643
-0.0078645
-0.0078648
-0.0078652
-0.0078654
-0.0078658
-0.007866
-0.0078663
-0.0078668
-0.0078672
-0.0078676
-0.0078681
-0.0078687
-0.0078692
-0.0078699
-0.0078701
-0.0078704
-0.0078707
-0.007871
-0.0078712
-0.0078715
-0.0078717
-0.0078719
-0.007872
-0.0078722
-0.0078725
-0.0078726
-0.0078729
-0.0078731
-0.0078732
-0.0078734
-0.0078736
-0.0078737
-0.0078738
-0.007874
-0.0078742
-0.0078743
-0.0078745
-0.0078746
-0.0078747
-0.0078748
-0.0078749
-0.0078751
-0.0078752
-0.0078753
-0.0078754
-0.0078755
-0.0078756
-0.0078757
-0.0078757
-0.0078758
-0.0078759
-0.007876
-0.0078761
-0.0078762
-0.0078763
-0.0078763
-0.0078764
-0.0078765
-0.0078766
-0.0078766
-0.0078767
-0.0078768
-0.0078769
-0.0078769
-0.0078769
-0.007877
-0.0078771
-0.0078771
-0.0078772
-0.0078773
-0.0078773
-0.0078774
-0.0078774
-0.0078774
-0.0078775
-0.0078776
-0.0078776
-0.0078777
-0.0078777
-0.0078778
-0.0078778
-0.0078778
-0.0078779
-0.0078779
-0.007878
-0.0078781
-0.0078781
-0.0078781
-0.0078782
-0.0078782
-0.0078782
-0.0078783
-0.0078783
-0.0078784
-0.0078784
-0.0078784
-0.0078784
-0.0078784
-0.0078785
-0.0078786
-0.0078786
-0.0078786
-0.0078786
-0.0078787
-0.0078787
-0.0078787
-0.0078787
-0.0078788
-0.0078788
-0.0078788
-0.0078789
-0.0078789
-0.0078789
-0.0078789
-0.0078789
-0.007879
-0.0078789
-0.007879
-0.007879
-0.007879
-0.0078791
-0.0078791
-0.0078791
-0.0078791
-0.0078791
-0.0078791
-0.0078792
-0.0078792
-0.0078792
-0.0078792
-0.0078793
-0.0078792
-0.0078792
-0.0078793
-0.0078793
-0.0078793
-0.0078794
-0.0078793
-0.0078793
-0.0078794
-0.0078793
-0.0078794
-0.0078794
-0.0078794
-0.0078794
-0.0078794
-0.0078794
-0.0078795
-0.0078794
-0.0078795
-0.0078795
-0.0078795
-0.0078794
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078796
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078796
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078795
-0.0078794
-0.0078794
-0.0078794
-0.0078794
-0.0078794
-0.0078793
-0.0078793
-0.0078793
-0.0078793
-0.0078793
-0.0078793
-0.0078793
-0.0078793
-0.007879
-0.0078764
-0.0078697
-0.0078507
-0.0078043
-0.0077315
-0.007645
-0.0075231
-0.0074024
-0.0072878
-0.0071552
-0.0070045
-0.0068663
-0.0067451
-0.0066069
-0.00649
-0.0063869
-0.0062697
-0.0061327
-0.0059958
-0.0058643
-0.0056947
-0.0055368
-0.0053784
-0.0052378
-0.0050662
-0.0049096
-0.0047687
-0.0046121
-0.0044401
-0.0042862
-0.0041485
-0.0039782
-0.0038178
-0.0036702
-0.0035054
-0.0033263
-0.0031626
-0.0030131
-0.0028292
-0.0026638
-0.0025137
-0.0023453
-0.0021578
-0.0019872
-0.0018422
-0.0016809
-0.0015505
-0.0014336
-0.0013406
-0.0012406
-0.0011614
-0.0010965
-0.0010297
-0.00096082
-0.0008999
-0.00084554
-0.00077918
-0.00071838
-0.00066474
-0.00061015
-0.00055835
-0.00051852
-0.0004875
-0.00045607
-0.0004305
-0.0004081
-0.00038331
-0.00035428
-0.00032773
-0.00030525
-0.00028004
-0.00025728
-0.00023652
-0.00022033
-0.00020371
-0.00018936
-0.00017641
-0.00016312
-0.00015254
-0.00014428
-0.00013643
-0.00012556
-0.00011529
-0.00010609
-9.856e-05
-9.3338e-05
-8.7573e-05
-8.1769e-05
-7.4655e-05
-6.8334e-05
-6.301e-05
-5.7947e-05
-5.1901e-05
-4.7361e-05
-4.492e-05
-4.3608e-05
-4.1074e-05
-3.66e-05
-3.2893e-05
-3.0047e-05
-2.7912e-05
-2.4931e-05
-1.9975e-05
-1.5486e-05
-1.324e-05
-1.2816e-05
-1.2559e-05
-1.1931e-05
-1.2174e-05
-1.1399e-05
-1.1392e-05
-1.0831e-05
-9.9896e-06
-7.7711e-06
-6.1995e-06
-6.3134e-06
-6.3091e-06
-6.1561e-06
-5.706e-06
-5.2894e-06
-4.6003e-06
-3.1103e-06
-1.0986e-06
3.3264e-07
1.8235e-06
3.382e-06
4.6352e-06
4.8102e-06
4.964e-06
5.0534e-06
5.2086e-06
5.203e-06
5.3494e-06
5.3768e-06
5.5286e-06
5.6176e-06
5.6811e-06
5.7875e-06
5.7768e-06
5.7708e-06
5.9253e-06
5.8073e-06
5.9466e-06
5.9683e-06
6.0061e-06
6.0616e-06
6.1163e-06
6.0739e-06
6.1167e-06
6.1334e-06
6.1813e-06
6.1191e-06
6.2347e-06
6.2404e-06
6.3086e-06
6.2314e-06
6.3542e-06
6.3026e-06
6.3845e-06
6.31e-06
6.3923e-06
6.5056e-06
6.4834e-06
6.516e-06
6.501e-06
6.5273e-06
6.538e-06
6.5003e-06
6.5447e-06
6.5917e-06
6.6493e-06
6.5951e-06
6.5948e-06
6.6011e-06
6.6936e-06
6.6324e-06
6.7619e-06
6.7162e-06
6.788e-06
6.3986e-06
6.6989e-06
7.4816e-06
8.3539e-06
8.8533e-06
8.9547e-06
9.1172e-06
9.1942e-06
9.1668e-06
9.3593e-06
9.283e-06
9.3e-06
9.3653e-06
9.4319e-06
9.5742e-06
9.5497e-06
9.5643e-06
9.5324e-06
9.572e-06
9.5219e-06
9.5234e-06
9.6225e-06
9.6618e-06
9.7331e-06
9.7236e-06
9.7205e-06
9.7322e-06
9.772e-06
9.7458e-06
9.7904e-06
9.8641e-06
9.8665e-06
9.9293e-06
9.8501e-06
9.8008e-06
9.8506e-06
9.8274e-06
9.817e-06
9.8909e-06
9.9556e-06
9.9139e-06
9.9795e-06
9.8529e-06
9.9031e-06
9.875e-06
9.9352e-06
1.0005e-05
9.9925e-06
1.0005e-05
9.9229e-06
9.9614e-06
9.9731e-06
9.9521e-06
9.952e-06
9.998e-06
1.0095e-05
1.0041e-05
1.0075e-05
1.0033e-05
9.9095e-06
9.9966e-06
9.9402e-06
1.0013e-05
1.0061e-05
1.0082e-05
1.0113e-05
1.0058e-05
1.0018e-05
1.0052e-05
1.0044e-05
1.0035e-05
1.0081e-05
1.006e-05
1.0117e-05
1.014e-05
1.0082e-05
1.0002e-05
1.0037e-05
1.0107e-05
1.0123e-05
1.0092e-05
1.0103e-05
1.0113e-05
1.0115e-05
1.0073e-05
1.0108e-05
1.0017e-05
1.0126e-05
1.0096e-05
1.0064e-05
1.0051e-05
1.0057e-05
1.0104e-05
1.0091e-05
1.0067e-05
1.0144e-05
1.0078e-05
1.0087e-05
1.0096e-05
1.0076e-05
1.0101e-05
1.0019e-05
1.0052e-05
1.0053e-05
1.009e-05
1.0094e-05
1.0139e-05
1.0086e-05
9.9998e-06
1.0124e-05
1.002e-05
1.0135e-05
1.0025e-05
1.0066e-05
1.0045e-05
1.0122e-05
1.0016e-05
1.0085e-05
1.0032e-05
1.0046e-05
1.0056e-05
1.0031e-05
1.0004e-05
1.0118e-05
1.004e-05
1.0045e-05
1.004e-05
1.0044e-05
1.0079e-05
1.0102e-05
1.0041e-05
1.0063e-05
1.0016e-05
1.0116e-05
9.9973e-06
1.0043e-05
1.002e-05
9.9915e-06
1.0023e-05
9.8499e-06
9.9564e-06
1.0048e-05
1.0002e-05
1.0003e-05
9.9875e-06
9.9653e-06
9.9413e-06
9.9789e-06
1.0016e-05
1.0002e-05
9.9618e-06
9.97e-06
9.9231e-06
9.973e-06
9.9693e-06
9.997e-06
9.9624e-06
9.9662e-06
9.9197e-06
9.9456e-06
9.9354e-06
9.9705e-06
9.9074e-06
9.9329e-06
9.6566e-06
7.7196e-06
5.2561e-07
-1.331e-05
-3.7722e-05
-8.1874e-05
-0.00015123
-0.00023209
-0.0003183
-0.00042455
-0.00055256
-0.000674
-0.00078554
-0.00092314
-0.0010467
-0.0011543
-0.0012687
-0.0013951
-0.001514
-0.0016257
-0.0017691
-0.0019064
-0.0020357
-0.0021847
-0.0023526
-0.0025051
-0.002641
-0.0028042
-0.0029535
-0.0030885
-0.0032404
-0.0034089
-0.0035635
-0.0037024
-0.0038576
-0.0040327
-0.0041959
-0.0043456
-0.0045297
-0.0046949
-0.0048423
-0.0050047
-0.005181
-0.005341
-0.0054863
-0.0056657
-0.0058289
-0.0059717
-0.0061189
-0.0062641
-0.0063829
-0.0064807
-0.0065865
-0.0066679
-0.0067304
-0.0067917
-0.0068532
-0.006908
-0.006958
-0.0070146
-0.0070791
-0.0071399
-0.0071951
-0.0072585
-0.0073099
-0.0073479
-0.0073809
-0.0074088
-0.00743
-0.0074492
-0.0074729
-0.0074936
-0.0075111
-0.0075299
-0.0075517
-0.0075741
-0.0075948
-0.0076167
-0.0076387
-0.0076538
-0.0076673
-0.0076769
-0.0076821
-0.0076864
-0.0076945
-0.0077054
-0.0077171
-0.0077265
-0.0077368
-0.0077451
-0.007753
-0.0077636
-0.0077743
-0.0077816
-0.0077844
-0.0077847
-0.0077852
-0.0077868
-0.0077895
-0.007793
-0.0077976
-0.0078027
-0.0078077
-0.0078121
-0.0078146
-0.0078185
-0.0078222
-0.0078254
-0.0078266
-0.0078272
-0.0078279
-0.0078291
-0.0078304
-0.0078316
-0.0078332
-0.0078356
-0.0078391
-0.0078413
-0.0078427
-0.0078444
-0.0078456
-0.0078463
-0.007847
-0.0078479
-0.0078492
-0.0078505
-0.0078516
-0.0078528
-0.0078542
-0.0078554
-0.0078554
-0.0078556
-0.0078556
-0.0078556
-0.0078557
-0.0078559
-0.0078562
-0.0078564
-0.0078566
-0.0078567
-0.0078568
-0.0078568
-0.0078568
-0.0078569
-0.0078571
-0.0078574
-0.0078576
-0.0078577
-0.0078578
-0.0078578
-0.0078578
-0.0078579
-0.007858
-0.0078583
-0.0078585
-0.0078586
-0.0078586
-0.0078587
-0.0078586
-0.0078587
-0.0078588
-0.007859
-0.0078591
-0.0078593
-0.0078593
-0.0078594
-0.0078593
-0.0078594
-0.0078594
-0.0078596
-0.0078597
-0.0078598
-0.0078598
-0.0078599
-0.0078599
-0.0078599
-0.00786
-0.0078601
-0.0078602
-0.0078603
-0.0078603
-0.0078604
-0.0078603
-0.0078603
-0.0078604
-0.0078605
-0.0078606
-0.0078607
-0.0078607
-0.0078608
-0.0078607
-0.0078608
-0.0078608
-0.0078608
-0.0078609
-0.007861
-0.0078611
-0.0078611
-0.0078611
-0.0078611
-0.0078611
-0.0078612
-0.0078612
-0.0078613
-0.0078613
-0.0078614
-0.0078614
-0.0078614
-0.0078614
-0.0078614
-0.0078615
-0.0078615
-0.0078616
-0.0078616
-0.0078616
-0.0078616
-0.0078616
-0.0078617
-0.0078617
-0.0078617
-0.0078618
-0.0078619
-0.0078618
-0.0078618
-0.0078618
-0.0078619
-0.0078619
-0.0078619
-0.007862
-0.007862
-0.007862
-0.007862
-0.007862
-0.007862
-0.0078621
-0.0078621
-0.0078621
-0.0078622
-0.0078621
-0.0078622
-0.0078621
-0.0078622
-0.0078622
-0.0078622
-0.0078622
-0.0078624
-0.0078623
-0.0078622
-0.0078623
-0.0078623
-0.0078623
-0.0078624
-0.0078623
-0.0078624
-0.0078624
-0.0078624
-0.0078623
-0.0078624
-0.0078624
-0.0078624
-0.0078624
-0.0078624
-0.0078624
-0.0078625
-0.0078624
-0.0078624
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078626
-0.0078626
-0.0078625
-0.0078626
-0.0078625
-0.0078626
-0.0078626
-0.0078626
-0.0078626
-0.0078625
-0.0078626
-0.0078625
-0.0078626
-0.0078626
-0.0078626
-0.0078626
-0.0078626
-0.0078625
-0.0078626
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078625
-0.0078624
-0.0078625
-0.0078625
-0.0078625
-0.0078624
-0.0078625
-0.0078625
-0.0078625
-0.0078624
-0.0078624
-0.0078624
-0.0078624
-0.0078624
-0.0078624
-0.0078624
-0.0078624
-0.0078623
-0.0078624
-0.0078623
-0.0078623
-0.0078623
-0.0078623
-0.0078622
-0.0078623
-0.0078623
-0.0078623
-0.0078622
-0.0078623
-0.0078622
-0.0078622
-0.0078622
-0.0078622
-0.0078622
-0.0078621
-0.0078622
-0.0078612
-0.0078533
-0.0078203
-0.0077462
-0.0076361
-0.0074707
-0.0072488
-0.0070426
-0.0067912
-0.0064925
-0.0062076
-0.0059476
-0.0056621
-0.0053578
-0.0050926
-0.0048572
-0.0045663
-0.0042951
-0.0040462
-0.0037627
-0.0034469
-0.0031626
-0.00292
-0.0026578
-0.002454
-0.0022965
-0.0021436
-0.0019932
-0.0018709
-0.0017703
-0.0016642
-0.00155
-0.0014567
-0.001351
-0.0012358
-0.0011356
-0.0010497
-0.00096247
-0.00087914
-0.00081535
-0.00076726
-0.00071778
-0.00067681
-0.00064187
-0.00060185
-0.00055565
-0.00051328
-0.00047692
-0.00043446
-0.0003998
-0.00037038
-0.0003386
-0.00030707
-0.00028335
-0.00026584
-0.00025104
-0.00023599
-0.00022396
-0.00021162
-0.00019781
-0.00018294
-0.00016822
-0.0001522
-0.0001377
-0.00012417
-0.00011182
-9.8598e-05
-9.0274e-05
-8.6429e-05
-8.331e-05
-8.0221e-05
-7.7108e-05
-7.1249e-05
-6.3269e-05
-5.6155e-05
-5.1332e-05
-4.7565e-05
-4.0908e-05
-3.1806e-05
-2.4207e-05
-1.7785e-05
-1.61e-05
-1.605e-05
-1.583e-05
-1.4831e-05
-1.3446e-05
-1.1449e-05
-8.7707e-06
-6.0966e-06
-3.374e-06
-1.2527e-07
2.783e-06
4.4202e-06
4.9793e-06
6.0787e-06
7.5901e-06
9.4941e-06
1.1342e-05
1.2336e-05
1.2582e-05
1.3106e-05
1.3719e-05
1.5023e-05
1.6381e-05
1.748e-05
1.7623e-05
1.7737e-05


==> Data/Experiments_and_Simulation_Data/Ramp3_torECU_meas.csv <==
0.13281
0.1084
0.13281
0.10254
0.11426
0.11035
0.11035
0.11328
0.11035
0.094727
0.10645
0.10938
0.11035
0.10938
0.11328
0.097656
0.14063
0.10352
0.12598
0.11328
0.10938
0.12207
0.09375
0.12598
0.11328
0.12305
0.11719
0.098633
0.12598
0.11328
0.11719
0.13379
0.13672
0.14063
0.12891
0.12598
0.14453
0.12988
0.13281
0.12988
0.14453
0.13379
0.12891
0.13867
0.11719
0.14551
0.11426
0.12988
0.1416
0.12891
0.14063
0.10742
0.11719
0.12207
0.13672
0.10645
0.13379
0.1377
0.17285
0.20605
0.26172
0.30176
0.30566
0.32422
0.30469
0.28906
0.28223
0.29199
0.26953
0.28223
0.25879
0.25
0.28223
0.30566
0.35254
0.3584
0.3877
0.38672
0.43066
0.43457
0.38672
0.40723
0.42578
0.43359
0.42285
0.42188
0.49219
0.47266
0.50488
0.5166
0.54785
0.55078
0.57813
0.57813
0.59082
0.59473
0.60645
0.60547
0.62891
0.62988
0.64844
0.71484
0.68457
0.69531
0.71875
0.72754
0.78125
0.80469
0.75391
0.7832
0.8125
0.83984
0.85938
0.87988
0.87109
0.93457
0.92285
0.92285
0.93848
0.94922
0.98145
0.99707
0.99219
1.0361
1.0283
1.0508
1.0586
1.0518
1.0986
1.0898
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
0.95313
0.82422
0.66895
0.60938
0.59766
0.59375
0.54785
0.55957
0.63574
0.69238
0.71191
0.73828
0.74805
0.73145
0.69141
0.67578
0.62891
0.59766
0.60254
0.56738
0.55078
0.55469
0.55469
0.57422
0.55469
0.53906
0.53516
0.52051
0.50488
0.48145
0.46094
0.43359
0.42285
0.42676
0.40625
0.40332
0.43359
0.41016
0.40723
0.39844
0.375
0.33301
0.35645
0.34375
0.32617
0.27832
0.27051
0.27051
0.29785
0.32129
0.32129
0.28125
0.26953
0.26172
0.20703
0.19141
0.22266
0.20801
0.24316
0.21191
0.19629
0.17285
0.19629
0.17969
0.19922
0.16016
0.15625
0.16113
0.11426
0.14844
0.12207
0.16016
0.15332
0.16016
0.12598
0.11816
0.11621
0.10645
0.11328
0.10645
0.070313
0.066406
0.054688
0.082031
0.063477
0.074219
0.036133
0.0625
0.047852
0.051758
0.066406
0.054688
0.070313
0.042969
0.027344
0.024414
0.037109
0.046875
0.0625
0.02832
0.0625
0.02832
0.023438
0.023438
0.012695
0.019531
0.035156
0.019531
0.020508
0.020508
0.00097656
0.03125
0.022461
0.0039063
0.0
0.011719
-0.019531
-0.0048828
0.0
0.016602
0.027344
0.0
0.027344
0.019531
0.025391
0.036133
0.02832
0.039063
0.018555
0.020508
0.016602
0.015625
0.019531
0.016602
0.00097656
0.020508
0.019531
0.016602
0.03125
0.036133
0.027344
0.023438
0.040039
0.042969
0.022461
0.011719
0.038086
0.02832
0.0087891
0.024414
0.042969
0.050781
0.019531
0.035156
0.035156
0.050781
0.036133
0.036133
0.037109
0.036133
0.040039
0.074219
0.038086
0.02832
0.035156
0.071289
0.032227
0.0625
0.046875
0.043945
0.047852
0.063477
0.047852
0.050781
0.047852
0.032227
0.044922
0.0625
0.032227
0.047852
0.046875
0.03125
0.015625
0.05957
0.066406
0.054688
0.054688
0.051758
0.054688
0.074219
0.079102
0.050781
0.085938
0.054688
0.066406
0.074219
0.0625
0.070313
0.086914
0.070313
0.074219
0.074219
0.074219
0.074219
0.074219
0.094727
0.085938
0.083008
0.083008
0.083008
0.086914
0.086914
0.083008
0.11816
0.10547
0.10645
0.094727
0.10547
0.089844
0.10547
0.089844
0.09082
0.074219
0.067383
0.091797
0.083008
0.095703
0.089844
0.095703
0.089844
0.086914
0.089844
0.10938
0.10352
0.079102
0.078125
0.083008
0.063477
0.063477
0.095703
0.083008
0.086914
0.085938
0.10254
0.070313
0.098633
0.061523
0.071289
0.055664
0.074219
0.051758
0.063477
0.0625
0.0625
0.05957
0.068359
0.0625
0.055664
0.063477
0.058594
0.03418
0.047852
0.047852
0.063477
0.05957
0.071289
0.058594
0.041016
0.050781
0.050781
0.050781
0.041992
0.03125
0.043945
0.047852
0.058594
0.052734
0.063477
0.050781
0.050781
0.054688
0.070313
0.040039
0.063477
0.074219
0.060547
0.043945
0.058594
0.055664
0.05957
0.075195
0.082031
0.063477
0.097656
0.055664
0.074219
0.070313
0.080078
0.074219
0.054688
0.067383
0.067383
0.070313
0.068359
0.070313
0.061523
0.066406
0.066406
0.066406
0.066406
0.066406
0.083008
0.075195
0.070313
0.079102
0.074219
0.074219
0.080078
0.05957
0.082031
0.075195
0.078125
0.075195
0.05957
0.082031
0.075195
0.075195
0.075195
0.071289
0.071289
0.075195
0.094727
0.082031
0.078125
0.05957
0.078125
0.079102
0.095703
0.082031
0.094727
0.10156
0.083008
0.054688
0.09082
0.095703
0.082031
0.067383
0.075195
0.075195
0.06543
0.086914
0.091797
0.0625
0.072266
0.074219
0.06543
0.051758
0.083008
0.054688
0.0625
0.058594
0.05957
0.0625
0.068359
0.0625
0.053711
0.075195
0.050781
0.054688
0.063477
0.075195
0.072266
0.076172
0.070313
0.058594
0.05957
0.10742
0.10645
0.15039
0.1875
0.17676
0.22363
0.20801
0.22754
0.25879
0.26855
0.24316
0.24121
0.22461
0.22754
0.25098
0.26953
0.29492
0.30078
0.28613
0.2627
0.29199
0.28906
0.29395
0.30957
0.31641
0.30762
0.31348
0.31641
0.35547
0.38281
0.41406
0.39551
0.36035
0.37598
0.3623
0.40625
0.40137
0.41406
0.42383
0.43457
0.42188
0.44141
0.47656
0.49609
0.49219
0.48828
0.48145
0.50098
0.49512
0.48145
0.51074
0.5166
0.52441
0.54688
0.57031
0.55859
0.5625
0.59473
0.58691
0.61621
0.62598
0.65137
0.68945
0.70215
0.7207
0.70703
0.70508
0.71191
0.68945
0.68066
0.67969
0.64258
0.64844
0.65039
0.66797
0.70313
0.75391
0.79395
0.82813
0.81836
0.84082
0.87598
0.88965
0.90723
0.89648
0.90234
0.9209
0.88574
0.86621
0.8584
0.83984
0.83496
0.83203
0.83984
0.86328
0.87402
0.87988
0.93066
0.96289
0.99609
1.0283
1.0322
1.0498
1.0977
1.1055
1.1055
1.1055
1.1055
1.1055
1.0977
1.0625
1.042
0.99805
0.97949
0.95508
0.98926
0.98633
1.0234
1.0498
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1055
1.1006
1.0283
0.81445
0.66113
0.5752
0.48047
0.44238
0.43848
0.42578
0.46582
0.5
0.61035
0.65918
0.64551
0.65137
0.64941
0.60156
0.59766
0.52441
0.49316
0.46094
0.4248
0.43066
0.43262
0.45703
0.48535
0.47266
0.41992
0.41699
0.375
0.35742
0.42578
0.37793
0.36719
0.36328
0.32422
0.33691
0.35449
0.3252
0.33496
0.3125
0.28027
0.2627
0.25098
0.24219
0.24609
0.21387
0.2002
0.18848
0.16895
0.14844
0.14551
0.16504
0.21191
0.20801
0.20996
0.20313
0.17773
0.16113
0.14648
0.15234
0.12402
0.088867
0.050781
0.046875
0.067383
0.080078
0.086914
0.086914
0.078125
0.085938
0.066406
0.035156
0.024414
0.071289
0.049805
0.0625
0.055664
0.027344
0.035156
0.041992
0.082031
0.053711
0.051758
0.025391
0.036133
0.020508
0.02832
0.032227
0.029297
0.040039
0.027344
0.024414
0.013672
0.016602
0.019531
0.018555
0.0039063
0.0078125
-0.0039063
0.0048828
0.027344
0.015625
0.023438
0.036133
0.018555
0.027344
0.030273
0.015625
0.019531
0.011719
-0.0029297
0.0097656
0.019531
0.039063
0.051758
0.032227
0.024414
0.024414
0.0048828
0.027344
0.019531
0.039063
0.026367
0.023438
0.032227
0.024414
0.040039
0.044922
0.032227
0.044922
0.039063
0.022461
0.046875
0.036133
0.012695
0.035156
0.018555
0.0078125
0.024414
0.036133
0.024414
0.024414
0.024414
0.039063
0.024414
0.032227
0.0087891
0.029297
0.040039
0.025391
0.040039
0.049805
0.026367
0.012695
0.011719
0.020508
0.020508
0.054688
0.036133
0.03125
0.037109
0.048828
0.036133
0.036133
0.0039063
0.03418
0.051758
0.021484
0.043945
0.036133
0.045898
0.040039
0.054688
0.0625
0.043945
0.0625
0.056641
0.041992
0.047852
0.061523
0.054688
0.055664
0.054688
0.063477
0.039063
0.051758
0.047852
0.050781
0.060547
0.071289
0.061523
0.050781
0.075195
0.092773
0.055664
0.084961
0.074219
0.066406
0.074219
0.074219
0.074219
0.083984
0.069336
0.074219
0.091797
0.085938
0.085938
0.09375
0.098633
0.10254
0.10352
0.089844
0.11328
0.10645
0.083984
0.094727
0.10254
0.10449
0.087891
0.1123
0.072266
0.098633
0.089844
0.089844
0.10645
0.11426
0.097656
0.10645
0.092773
0.09668
0.094727
0.09082
0.09082
0.09082
0.10547
0.10645
0.094727
0.071289
0.055664
0.073242
0.076172
0.081055
0.074219
0.092773
0.092773
0.082031
0.082031
0.09082
0.083008
0.087891
0.069336
0.088867
0.086914
0.087891
0.091797
0.085938
0.10059
0.086914
0.098633
0.098633
0.10254
0.10254
0.097656
0.089844
0.099609
0.09375
0.09082
0.099609
0.089844
0.10156
0.085938
0.088867
0.098633
0.10645
0.089844
0.09082
0.10352
0.09082
0.089844
0.097656
0.09082
0.10938
0.09082
0.089844
0.089844
0.088867
0.085938
0.10156
0.085938
0.09082
0.10645
0.076172
0.094727
0.078125
0.066406
0.083008
0.099609
0.094727
0.086914
0.083984
0.089844
0.083008
0.09375
0.10254
0.072266
0.082031
0.083008
0.09082
0.064453
0.068359
0.073242
0.043945
0.079102
0.066406
0.050781
0.012695
-0.040039
-0.055664
-0.086914
-0.11035
-0.11328
-0.097656
-0.077148
-0.075195
-0.048828
-0.058594
-0.039063
-0.037109
-0.049805
-0.082031
-0.094727
-0.15039
-0.17871
-0.1748
-0.19531
-0.18164
-0.16797
-0.18066
-0.17969
-0.17773
-0.20801
-0.2207
-0.24414
-0.2666
-0.29395
-0.30176
-0.32617
-0.33008
-0.3252
-0.35254
-0.37207
-0.36523
-0.3916
-0.3877
-0.42871
-0.43848
-0.46875
-0.48145
-0.50098
-0.52148
-0.5293
-0.53711
-0.52344
-0.55664
-0.56934
-0.58594
-0.61426
-0.63379
-0.64453
-0.68652
-0.68066
-0.69141
-0.71582
-0.70703
-0.74902
-0.76074
-0.77539
-0.78027
-0.80957
-0.82715
-0.8125
-0.81836
-0.83691
-0.85938
-0.87402
-0.93066
-0.91309
-0.93457
-0.94336
-0.97754
-0.97168
-1.0
-1.0029
-1.0107
-0.99805
-0.99121
-0.97461
-0.97754
-0.99219
-1.0029
-1.0234
-1.0391
-1.0654
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.0234
-0.83984
-0.68262
-0.62891
-0.54102
-0.46875
-0.40332
-0.33203
-0.4043
-0.46094
-0.55566
-0.68848
-0.71582
-0.7002
-0.68652
-0.6875
-0.6377
-0.62207
-0.5752
-0.5625
-0.52344
-0.47363
-0.4541
-0.4502
-0.51758
-0.51953
-0.50781
-0.5
-0.4834
-0.44922
-0.41406
-0.42188
-0.39063
-0.37891
-0.39258
-0.38672
-0.33984
-0.33691
-0.36328
-0.37598
-0.36035
-0.34766
-0.31348
-0.28516
-0.25195
-0.2666
-0.25
-0.2627
-0.22363
-0.21875
-0.24023
-0.21582
-0.23828
-0.21973
-0.18652
-0.17676
-0.17188
-0.14453
-0.15625
-0.1416
-0.14063
-0.12207
-0.12207
-0.12988
-0.14355
-0.14063
-0.10938
-0.074219
-0.041992
-0.046875
-0.078125
-0.067383
-0.050781
-0.050781
-0.040039
-0.070313
-0.049805
-0.024414
-0.022461
-0.012695
-0.03125
0.019531
0.012695
0.03125
0.025391
0.03125
0.026367
0.0078125
0.012695
0.020508
0.037109
0.058594
0.036133
0.035156
0.048828
0.055664
0.069336
0.063477
0.082031
0.10156
0.098633
0.086914
0.091797
0.097656
0.11816
0.14551
0.12988
0.1377
0.13086
0.14844
0.14258
0.125
0.14063
0.10254
0.12695
0.12598
0.14941
0.17969
0.15234
0.17676
0.17578
0.17188
0.17676
0.16895
0.1582
0.14063
0.15625
0.14258
0.14355
0.16797
0.16309
0.17578
0.1377
0.18848
0.17188
0.17969
0.18457
0.17188
0.17871
0.16113
0.16016
0.17578
0.17969
0.18066
0.1709
0.19531
0.17188
0.16406
0.1709
0.17676
0.15918
0.16406
0.17773
0.17578
0.18066
0.19531
0.18555
0.21484
0.16699
0.17676
0.18457
0.1875
0.16797
0.18066
0.20508
0.2041
0.18262
0.2002
0.16602
0.17676
0.18555
0.17676
0.17578
0.17285
0.18457
0.14063
0.15527
0.16113
0.15625
0.15332
0.15234
0.16504
0.16113
0.15625
0.14063
0.14453
0.13477
0.15234
0.12305
0.14844
0.12891
0.14551
0.11328
0.1377
0.099609
0.11328
0.11621
0.098633
0.11426
0.10938
0.094727
0.12109
0.11914
0.11328
0.12793
0.13379
0.12109
0.10938
0.11914
0.11426
0.1084
0.11328
0.12207
0.11328
0.11035
0.14453
0.11816
0.11719
0.1084
0.11328
0.11621
0.12988
0.10547
0.12891
0.12305
0.11719
0.12207
0.12598
0.11816
0.11816
0.11328
0.11328
0.10742
0.12598
0.10059
0.14063
0.11816
0.13379
0.088867
0.125
0.10938
0.10645
0.099609
0.10547
0.10449
0.09375
0.098633
0.097656
0.084961
0.09082
0.094727
0.12109
0.083008
0.10645
0.10547
0.11426
0.089844
0.094727
0.098633
0.09082
0.084961
0.10645
0.097656
0.074219
0.084961
0.066406
0.083008
0.078125
0.077148
0.05957
0.079102
0.09082
0.086914
0.079102
0.095703
0.083008
0.073242
0.05957
0.061523
0.055664
0.087891
0.09375
0.067383
0.089844
0.067383
0.074219
0.066406
0.080078
0.075195
0.09375
0.087891
0.10156
0.087891
0.086914
0.097656
0.078125
0.077148
0.10156
0.099609
0.09375
0.092773
0.09082
0.10254
0.094727
0.09375
0.094727
0.094727
0.094727
0.086914
0.075195
0.09375
0.089844
0.088867
0.086914
0.081055
0.085938
0.087891
0.071289
0.082031
0.082031
0.09082
0.067383
0.083008
0.082031
0.083008
0.082031
0.10059
0.089844
0.097656
0.09082
0.082031
0.10645
0.088867
0.10938
0.097656
0.094727
0.097656
0.097656
0.09375
0.09375
0.09375
0.09375
0.10352
0.097656
0.097656
0.079102
0.09375
0.09375
0.09375
0.09375
0.11523
0.10254
0.10254
0.10254
0.10254
0.086914
0.09375
0.098633
0.089844
0.11328
0.12402
0.125
0.12598
0.12988
0.11426
0.11426
0.11914
0.11328
0.11035
0.11328
0.12207
0.11816
0.11719
0.11719
0.12109
0.12109
0.11328
0.1377
0.10938
0.11719
0.12695
0.10254
0.14258
0.10938
0.12793
0.12207
0.12598
0.10547
0.12793
0.1377
0.1377
0.12988
0.12891
0.12598
0.11621
0.09375
0.091797
0.063477
0.041992
0.016602
-0.038086
-0.036133
-0.045898
-0.042969
-0.030273
-0.011719
-0.011719
-0.03125
-0.0048828
-0.016602
-0.038086
-0.043945
-0.066406
-0.055664
-0.074219
-0.098633
-0.075195
-0.078125
-0.081055
-0.078125
-0.086914
-0.098633
-0.09375
-0.098633
-0.14844
-0.14453
-0.16309
-0.16504
-0.13965
-0.14941
-0.16797
-0.16113
-0.17676
-0.19141
-0.16211
-0.15625
-0.19727
-0.25391
-0.25195
-0.25098
-0.24902
-0.24316
-0.26563
-0.28516
-0.26563
-0.2627
-0.28906
-0.29395
-0.3125
-0.27734
-0.28613
-0.34473
-0.3457
-0.36719
-0.38184
-0.375
-0.35156
-0.36035
-0.40234
-0.41406
-0.42188
-0.42969
-0.41602
-0.41113
-0.44141
-0.45703
-0.46582
-0.46875
-0.45508
-0.50781
-0.48047
-0.51172
-0.5127
-0.54395
-0.55371
-0.5625
-0.56348
-0.56348
-0.55566
-0.5752
-0.57617
-0.57813
-0.57129
-0.58984
-0.62402
-0.62988
-0.66113
-0.68359
-0.65625
-0.66016
-0.69434
-0.69922
-0.71484
-0.70703
-0.70605
-0.69141
-0.6875
-0.69922
-0.73535
-0.7627
-0.76563
-0.7666
-0.81152
-0.80566
-0.81348
-0.8291
-0.81836
-0.83984
-0.81543
-0.81641
-0.80762
-0.82813
-0.83203
-0.86719
-0.89258
-0.89453
-0.8916
-0.88379
-0.9043
-0.91113
-0.92676
-0.96484
-0.96094
-0.97754
-0.96777
-0.97754
-0.98828
-0.99707
-1.0117
-0.99316
-0.98828
-0.98926
-0.98047
-1.0313
-1.0361
-1.0283
-1.0635
-1.0781
-1.1025
-1.0869
-1.0977
-1.1055
-1.1055
-1.1055
-1.0986
-1.0781
-1.0908
-1.0752
-1.0947
-1.0938
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1055
-1.1016
-0.91406
-0.78516
-0.63184
-0.57031
-0.50488
-0.44922
-0.33887
-0.33301
-0.40625
-0.52832
-0.64063
-0.71875
-0.74219
-0.70703
-0.68262
-0.64941
-0.62988
-0.64063
-0.58301
-0.5166
-0.46973
-0.43457
-0.46973
-0.47754
-0.52051
-0.50781
-0.51074
-0.48438
-0.44434
-0.43848
-0.41797
-0.39551
-0.38574
-0.38672
-0.38184
-0.37109
-0.32715
-0.34863
-0.34863
-0.32813
-0.30762
-0.2627
-0.27734
-0.27344
-0.2627
-0.25098
-0.23145
-0.22363
-0.20313
-0.2002
-0.17188
-0.16406
-0.17773
-0.14453
-0.13379
-0.11328
-0.13477
-0.1377
-0.088867
-0.082031
-0.054688
-0.027344
-0.056641
-0.055664
-0.026367
-0.0078125
-0.0039063
-0.0087891
-0.020508
-0.039063
-0.079102
-0.032227
-0.035156
-0.015625
0.0019531
0.0625
0.09082
0.085938
0.11426
0.12891
0.11133
0.13379
0.11328
0.10645
0.083984
0.085938
0.084961
0.10254
0.11523
0.11426
0.16992
0.16016
0.13379
0.12988
0.15137
0.10938
0.15039
0.15234
0.15137
0.15332
0.16602
0.1416
0.16699
0.19238
0.1748
0.16797
0.16602
0.12207
0.14746
0.16504
0.15625
0.16797
0.14844
0.16895
0.1875
0.18457
0.16602
0.14551


==> Data/Experiments_and_Simulation_Data/Ramp3_xRACK_meas.csv <==
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3351e-05
2.6703e-05
3.8147e-05
6.2943e-05
0.00010109
0.00013976
0.00018931
0.00024986
0.00030136
0.00035095
0.00041389
0.00047493
0.00052643
0.00057602
0.00062561
0.00068855
0.00073814
0.00078773
0.00085068
0.00091362
0.00097518
0.0010509
0.001112
0.0011883
0.0012627
0.0013128
0.0013885
0.0014496
0.0015129
0.0015869
0.0016499
0.0017242
0.0018005
0.0018635
0.0019379
0.0020123
0.0020866
0.0021629
0.0022373
0.0023007
0.0023751
0.002449
0.002512
0.0025864
0.0026627
0.002726
0.0028
0.0028633
0.0029488
0.0030117
0.0030746
0.003149
0.003212
0.0032753
0.0033493
0.0034126
0.0034871
0.0035615
0.0036373
0.0036983
0.0037746
0.003849
0.0039234
0.0039868
0.0040611
0.0041485
0.0042114
0.0042748
0.0043488
0.0044117
0.0044861
0.004549
0.0045986
0.0046616
0.0047001
0.0047359
0.0047741
0.004786
0.0047993
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0048122
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047989
0.0047741
0.0047359
0.0046864
0.0046368
0.0045605
0.0044746
0.0043885
0.0042858
0.0042016
0.0041122
0.0040359
0.0039517
0.0038888
0.0038242
0.0037498
0.0036869
0.0036125
0.0035496
0.0034752
0.0033989
0.0033112
0.0032368
0.0031624
0.0030766
0.0030117
0.0029373
0.0028744
0.0028
0.002737
0.0026627
0.0025766
0.002512
0.0024261
0.0023632
0.0022869
0.002224
0.0021515
0.0021
0.002037
0.0019741
0.0019245
0.0018635
0.0018139
0.0017624
0.0017128
0.0016499
0.0016003
0.0015507
0.0015011
0.0014629
0.0014133
0.0013752
0.0013256
0.0012875
0.0012379
0.0011769
0.0011387
0.0010872
0.0010509
0.0010014
0.00096321
0.00091362
0.00087547
0.00083733
0.00078773
0.0007515
0.00070194
0.00066548
0.00061226
0.00057602
0.00052816
0.00048998
0.00046349
0.00042534
0.00040054
0.0003624
0.00033962
0.00031281
0.00030136
0.00027657
0.00024986
0.00023842
0.00021362
0.00020027
0.00018883
0.00017548
0.00015068
0.00013924
0.00012589
0.00011253
0.00011253
0.00010109
0.00010109
8.7738e-05
7.6294e-05
6.2943e-05
6.2943e-05
5.1498e-05
5.1498e-05
5.1498e-05
5.1498e-05
3.8147e-05
3.8147e-05
2.6703e-05
2.6703e-05
2.6703e-05
2.6703e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
0.0
0.0
0.0
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
0.0
1.3351e-05
2.6703e-05
4.9367e-05
6.2943e-05
8.7738e-05
0.00012589
0.00015068
0.00018671
0.00020027
0.00023842
0.00026321
0.00028801
0.00032616
0.0003624
0.00040054
0.00043869
0.00046349
0.00049973
0.00052643
0.00056267
0.00060081
0.00063896
0.00066376
0.0007
0.00073814
0.00077629
0.00081253
0.00085068
0.00090027
0.00092506
0.00096321
0.0010014
0.0010376
0.0010757
0.001112
0.0011501
0.0011883
0.0012245
0.0012627
0.0013008
0.0013482
0.0013864
0.0014248
0.0014629
0.0015011
0.0015373
0.0015755
0.0016136
0.0016499
0.001688
0.0017242
0.0017624
0.0018005
0.0018368
0.0018749
0.0019131
0.0019475
0.0019741
0.0020123
0.0020504
0.0021
0.0021381
0.0021877
0.002224
0.0022851
0.0023347
0.0023746
0.0024224
0.002449
0.0024983
0.002512
0.0025501
0.0025749
0.0026131
0.0026493
0.0026741
0.0027122
0.0027504
0.0027866
0.0028248
0.0028725
0.0029125
0.0029621
0.0030117
0.0030613
0.0031128
0.003149
0.0031986
0.0032368
0.0032864
0.0033112
0.0033493
0.0033741
0.0033989
0.003437
0.003473
0.0035095
0.0035362
0.0035744
0.0036103
0.0036373
0.0036869
0.0037251
0.0037861
0.0038376
0.0038986
0.0039501
0.0040112
0.0040607
0.0040989
0.0041485
0.0041733
0.0042
0.0042248
0.0042496
0.0042744
0.0042858
0.0043106
0.004324
0.0043373
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.0043488
0.004324
0.0042884
0.0042362
0.0041866
0.0041014
0.0040245
0.0039141
0.0038134
0.0037273
0.0036373
0.003561
0.0034752
0.0034122
0.0033493
0.0032864
0.0032146
0.003149
0.003088
0.0030024
0.0029265
0.0028362
0.0027618
0.0026875
0.0026131
0.0025501
0.002465
0.0023994
0.0023117
0.0022507
0.0021629
0.0021
0.0020123
0.0019379
0.0018635
0.001778
0.0017128
0.0016384
0.0015647
0.0015011
0.0014248
0.0013504
0.001276
0.0012131
0.0011387
0.0010757
0.0010014
0.00093842
0.00085068
0.00077854
0.00071561
0.00065041
0.00060081
0.00055122
0.00051308
0.00047493
0.00045013
0.00041389
0.0003891
0.00037575
0.00035095
0.00032616
0.00030136
0.00027657
0.00024986
0.00022773
0.00021362
0.00020027
0.00018883
0.00017548
0.00016403
0.00015068
0.00013924
0.00012589
0.00011253
0.00011253
0.00010109
8.7738e-05
7.6294e-05
7.6294e-05
6.2943e-05
6.2943e-05
6.2943e-05
5.1498e-05
5.1498e-05
3.8147e-05
3.8147e-05
3.8147e-05
2.6703e-05
2.6703e-05
2.6703e-05
2.6703e-05
2.6703e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-3.624e-05
-6.1035e-05
-8.5831e-05
-0.00012398
-0.00017102
-0.00021172
-0.00027169
-0.00032425
-0.00038421
-0.00043678
-0.00048637
-0.00053596
-0.00058556
-0.00063705
-0.00068665
-0.00073624
-0.00079918
-0.00086212
-0.00093353
-0.00099647
-0.0010708
-0.0011368
-0.0011978
-0.0012712
-0.0013351
-0.0013981
-0.001461
-0.0015354
-0.0015984
-0.0016702
-0.0017357
-0.0018101
-0.0018834
-0.0019474
-0.0020237
-0.0020956
-0.002161
-0.002224
-0.0022984
-0.0023727
-0.0024357
-0.0025101
-0.0025864
-0.0026578
-0.0027237
-0.0027981
-0.0028699
-0.0029354
-0.0030098
-0.0030727
-0.0031446
-0.0032101
-0.0032819
-0.0033474
-0.0034192
-0.0034847
-0.003561
-0.0036324
-0.0036983
-0.0037727
-0.0038445
-0.0039101
-0.0039819
-0.0040607
-0.0041351
-0.0041981
-0.0042725
-0.0043354
-0.0044098
-0.0044727
-0.0045471
-0.0046215
-0.0046978
-0.0047692
-0.0048351
-0.0049095
-0.0049839
-0.0050572
-0.0051212
-0.0051842
-0.0052311
-0.0052853
-0.0053215
-0.0053567
-0.0053844
-0.0054092
-0.005434
-0.0054474
-0.0054722
-0.0054836
-0.005497
-0.0055084
-0.0055218
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055351
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055466
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055599
-0.0055714
-0.0055714
-0.0055714
-0.0055714
-0.0055714
-0.0055714
-0.0055714
-0.0055714
-0.0055466
-0.0055218
-0.005497
-0.0054588
-0.0054128
-0.0053463
-0.0052622
-0.0051594
-0.0050468
-0.0049379
-0.0048466
-0.0047625
-0.0046844
-0.0046101
-0.0045338
-0.0044727
-0.0044098
-0.0043468
-0.0042876
-0.0042229
-0.0041466
-0.0040639
-0.0039845
-0.0038967
-0.0038223
-0.0037511
-0.003685
-0.0036221
-0.0035477
-0.0034764
-0.0034007
-0.003336
-0.0032597
-0.0031853
-0.0031109
-0.0030383
-0.0029736
-0.0029009
-0.0028477
-0.0027884
-0.0027351
-0.0026855
-0.002636
-0.0025864
-0.0025266
-0.002477
-0.0024223
-0.0023727
-0.0023136
-0.0022602
-0.0022106
-0.0021725
-0.0021229
-0.0020866
-0.0020351
-0.0019989
-0.0019474
-0.0019112
-0.0018616
-0.0018138
-0.0017738
-0.0017242
-0.0016861
-0.0016479
-0.0016117
-0.0015736
-0.0015272
-0.0014858
-0.0014394
-0.0013981
-0.0013618
-0.0013237
-0.0012741
-0.001236
-0.0011896
-0.0011482
-0.001112
-0.0010738
-0.0010357
-0.00099945
-0.0009613
-0.00092316
-0.00088692
-0.00083542
-0.00079918
-0.00074959
-0.00071144
-0.00067329
-0.00062751
-0.00058556
-0.00054932
-0.00051117
-0.00047302
-0.00044823
-0.00041199
-0.00038719
-0.0003624
-0.00033569
-0.0003109
-0.0002861
-0.00027466
-0.00026131
-0.00024986
-0.000227
-0.00021172
-0.00019836
-0.00018692
-0.00017357
-0.00014877
-0.00014877
-0.00012398
-0.00012398
-0.00011063
-0.00011063
-0.00010254
-9.9182e-05
-9.9182e-05
-9.9182e-05
-8.5831e-05
-8.5831e-05
-7.4387e-05
-7.4387e-05
-6.1035e-05
-4.9591e-05
-4.9591e-05
-4.9591e-05
-4.9591e-05
-4.9591e-05
-3.624e-05
-3.624e-05
-3.624e-05
-3.624e-05
-3.624e-05
-3.624e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
-1.1444e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
1.3351e-05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
-1.1444e-05
-2.4796e-05
-4.9591e-05
-7.4387e-05
-9.9182e-05
-0.00012398
-0.00016212
-0.00018692
-0.00021172
-0.00023651
-0.00027466
-0.00029945
-0.00032425
-0.00034904
-0.00038719
-0.00041199
-0.00044823
-0.00048637
-0.00052452
-0.00056076
-0.00059891
-0.00063705
-0.00066185
-0.00069809
-0.00073624
-0.00076103
-0.00079918
-0.00084447
-0.00088692
-0.00091171
-0.00095698
-0.00099945
-0.0010357
-0.0010738
-0.001112
-0.0011482
-0.001182
-0.0012112
-0.0012493
-0.0012856
-0.0013314
-0.0013696
-0.0014071
-0.0014477
-0.0014858
-0.001524
-0.0015602
-0.0015984
-0.0016479
-0.0016861
-0.0017199
-0.001749
-0.0017853
-0.0018234
-0.0018616
-0.0018978
-0.001936
-0.0019741
-0.0020103
-0.0020485
-0.0020866
-0.0021319
-0.0021725
-0.0022106
-0.0022488
-0.002285
-0.0023322
-0.002369
-0.0024109
-0.0024471
-0.0024853
-0.0025191
-0.0025482
-0.0025864
-0.0026316
-0.0026685
-0.0027103
-0.0027485
-0.0027981
-0.0028362
-0.0028725
-0.0029184
-0.0029602
-0.0029984
-0.0030346
-0.0030594
-0.0030975
-0.0031434
-0.0031853
-0.0032191
-0.0032597
-0.0032978
-0.0033437
-0.0033855
-0.0034351
-0.0034733
-0.0035095
-0.0035477
-0.0035815
-0.0036106
-0.0036469
-0.003685
-0.0037231
-0.0037594
-0.0037975
-0.0038471
-0.0038853
-0.0039306
-0.003973
-0.0040183
-0.0040607
-0.004097
-0.0041351
-0.0041733
-0.0042095
-0.0042477
-0.0042839
-0.0043221
-0.0043602
-0.0043964
-0.0044346
-0.0044727
-0.004509
-0.0045471
-0.004593
-0.0046349
-0.004673
-0.0047183
-0.0047588
-0.004797
-0.0048466
-0.0048847
-0.0049229
-0.0049591
-0.0049973
-0.0050354
-0.0050602
-0.0050964
-0.0051346
-0.0051727
-0.005209
-0.0052549
-0.0052967
-0.0053426
-0.0053844
-0.0054226
-0.0054588
-0.0054926
-0.0055218
-0.0055466
-0.0055599
-0.0055714
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055847
-0.0055714
-0.0055351
-0.005497
-0.0054636
-0.0054141
-0.0053463
-0.0052385
-0.005126
-0.0050134
-0.0049143
-0.0048218
-0.0047474
-0.0046644
-0.0045894
-0.0045137
-0.0044479
-0.0043964
-0.0043354
-0.0042725
-0.0042022
-0.0041218
-0.0040389
-0.0039524
-0.0038719
-0.0037975
-0.0037346
-0.0036602
-0.0035973
-0.0035229
-0.0034485
-0.0033722
-0.0032978
-0.0032234
-0.0031471
-0.0030727
-0.0029984
-0.0029269
-0.002861
-0.0027847
-0.0027152
-0.0026401
-0.002573
-0.0024986
-0.0024357
-0.0023613
-0.002285
-0.0022106
-0.0021404
-0.0020648
-0.0019989
-0.0019226
-0.0018482
-0.001778
-0.0017024
-0.001628
-0.0015602
-0.0014858
-0.0014156
-0.0013401
-0.0012741
-0.0011905
-0.0011234
-0.001049
-0.00097466
-0.00090331
-0.00083542
-0.00076103
-0.00069809
-0.00063705
-0.00059044
-0.00054932
-0.00051606
-0.00048637
-0.00046158
-0.00043678
-0.00041199
-0.00038719
-0.0003624
-0.00033569
-0.0003109
-0.0002861
-0.00026131
-0.00023651
-0.00021172
-0.00019836
-0.00018692
-0.00017357
-0.00017357
-0.00016212
-0.00014877
-0.00013733
-0.00012398
-0.00011063
-0.00011063
-9.9182e-05
-9.9182e-05
-8.5831e-05
-8.5831e-05
-8.5831e-05
-7.4387e-05
-7.4387e-05
-6.1035e-05
-6.1035e-05
-4.9591e-05
-4.9591e-05
-3.624e-05
-3.624e-05
-3.624e-05
-3.624e-05
-3.624e-05
-3.624e-05
-2.4796e-05
-2.4796e-05
-2.4796e-05
-1.1444e-05


==> Data/Experiments_and_Simulation_Data/Ramp3_xRACK_rating.csv <==
0.0
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.1
0.11
0.12
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.2
0.21
0.22
0.23
0.24
0.25
0.26
0.27
0.28
0.29
0.3
0.31
0.32
0.33
0.34
0.35
0.36
0.37
0.38
0.39
0.4
0.41
0.42
0.43
0.44
0.45
0.46
0.47
0.48
0.49
0.5
0.51
0.52
0.53
0.54
0.55
0.56
0.57
0.58
0.59
0.6
0.61
0.62
0.63
0.64
0.65
0.66
0.67
0.68
0.69
0.7
0.71
0.72
0.73
0.74
0.75
0.76
0.77
0.78
0.79
0.8
0.81
0.82
0.83
0.84
0.85
0.86
0.87
0.88
0.89
0.9
0.91
0.92
0.93
0.94
0.95
0.96
0.97
0.98
0.99
1.0
1.01
1.02
1.03
1.04
1.05
1.06
1.07
1.08
1.09
1.1
1.11
1.12
1.13
1.14
1.15
1.16
1.17
1.18
1.19
1.2
1.21
1.22
1.23
1.24
1.25
1.26
1.27
1.28
1.29
1.3
1.31
1.32
1.33
1.34
1.35
1.36
1.37
1.38
1.39
1.4
1.41
1.42
1.43
1.44
1.45
1.46
1.47
1.48
1.49
1.5
1.51
1.52
1.53
1.54
1.55
1.56
1.57
1.58
1.59
1.6
1.61
1.62
1.63
1.64
1.65
1.66
1.67
1.68
1.69
1.7
1.71
1.72
1.73
1.74
1.75
1.76
1.77
1.78
1.79
1.8
1.81
1.82
1.83
1.84
1.85
1.86
1.87
1.88
1.89
1.9
1.91
1.92
1.93
1.94
1.95
1.96
1.97
1.98
1.99
2.0
2.01
2.02
2.03
2.04
2.05
2.06
2.07
2.08
2.09
2.1
2.11
2.12
2.13
2.14
2.15
2.16
2.17
2.18
2.19
2.2
2.21
2.22
2.23
2.24
2.25
2.26
2.27
2.28
2.29
2.3
2.31
2.32
2.33
2.34
2.35
2.36
2.37
2.38
2.39
2.4
2.41
2.42
2.43
2.44
2.45
2.46
2.47
2.48
2.49
2.5
2.51
2.52
2.53
2.54
2.55
2.56
2.57
2.58
2.59
2.6
2.61
2.62
2.63
2.64
2.65
2.66
2.67
2.68
2.69
2.7
2.71
2.72
2.73
2.74
2.75
2.76
2.77
2.78
2.79
2.8
2.81
2.82
2.83
2.84
2.85
2.86
2.87
2.88
2.89
2.9
2.91
2.92
2.93
2.94
2.95
2.96
2.97
2.98
2.99
3.0
3.01
3.02
3.03
3.04
3.05
3.06
3.07
3.08
3.09
3.1
3.11
3.12
3.13
3.14
3.15
3.16
3.17
3.18
3.19
3.2
3.21
3.22
3.23
3.24
3.25
3.26
3.27
3.28
3.29
3.3
3.31
3.32
3.33
3.34
3.35
3.36
3.37
3.38
3.39
3.4
3.41
3.42
3.43
3.44
3.45
3.46
3.47
3.48
3.49
3.5
3.51
3.52
3.53
3.54
3.55
3.56
3.57
3.58
3.59
3.6
3.61
3.62
3.63
3.64
3.65
3.66
3.67
3.68
3.69
3.7
3.71
3.72
3.73
3.74
3.75
3.76
3.77
3.78
3.79
3.8
3.81
3.82
3.83
3.84
3.85
3.86
3.87
3.88
3.89
3.9
3.91
3.92
3.93
3.94
3.95
3.96
3.97
3.98
3.99
4.0
4.01
4.02
4.03
4.04
4.05
4.06
4.07
4.08
4.09
4.1
4.11
4.12
4.13
4.14
4.15
4.16
4.17
4.18
4.19
4.2
4.21
4.22
4.23
4.24
4.25
4.26
4.27
4.28
4.29
4.3
4.31
4.32
4.33
4.34
4.35
4.36
4.37
4.38
4.39
4.4
4.41
4.42
4.43
4.44
4.45
4.46
4.47
4.48
4.49
4.5
4.51
4.52
4.53
4.54
4.55
4.56
4.57
4.58
4.59
4.6
4.61
4.62
4.63
4.64
4.65
4.66
4.67
4.68
4.69
4.7
4.71
4.72
4.73
4.74
4.75
4.76
4.77
4.78
4.79
4.8
4.81
4.82
4.83
4.84
4.85
4.86
4.87
4.88
4.89
4.9
4.91
4.92
4.93
4.94
4.95
4.96
4.97
4.98
4.99
5.0
5.01
5.02
5.03
5.04
5.05
5.06
5.07
5.08
5.09
5.1
5.11
5.12
5.13
5.14
5.15
5.16
5.17
5.18
5.19
5.2
5.21
5.22
5.23
5.24
5.25
5.26
5.27
5.28
5.29
5.3
5.31
5.32
5.33
5.34
5.35
5.36
5.37
5.38
5.39
5.4
5.41
5.42
5.43
5.44
5.45
5.46
5.47
5.48
5.49
5.5
5.51
5.52
5.53
5.54
5.55
5.56
5.57
5.58
5.59
5.6
5.61
5.62
5.63
5.64
5.65
5.66
5.67
5.68
5.69
5.7
5.71
5.72
5.73
5.74
5.75
5.76
5.77
5.78
5.79
5.8
5.81
5.82
5.83
5.84
5.85
5.86
5.87
5.88
5.89
5.9
5.91
5.92
5.93
5.94
5.95
5.96
5.97
5.98
5.99
6.0
6.01
6.02
6.03
6.04
6.05
6.06
6.07
6.08
6.09
6.1
6.11
6.12
6.13
6.14
6.15
6.16
6.17
6.18
6.19
6.2
6.21
6.22
6.23
6.24
6.25
6.26
6.27
6.28
6.29
6.3
6.31
6.32
6.33
6.34
6.35
6.36
6.37
6.38
6.39
6.4
6.41
6.42
6.43
6.44
6.45
6.46
6.47
6.48
6.49
6.5
6.51
6.52
6.53
6.54
6.55
6.56
6.57
6.58
6.59
6.6
6.61
6.62
6.63
6.64
6.65
6.66
6.67
6.68
6.69
6.7
6.71
6.72
6.73
6.74
6.75
6.76
6.77
6.78
6.79
6.8
6.81
6.82
6.83
6.84
6.85
6.86
6.87
6.88
6.89
6.9
6.91
6.92
6.93
6.94
6.95
6.96
6.97
6.98
6.99
7.0
7.01
7.02
7.03
7.04
7.05
7.06
7.07
7.08
7.09
7.1
7.11
7.12
7.13
7.14
7.15
7.16
7.17
7.18
7.19
7.2
7.21
7.22
7.23
7.24
7.25
7.26
7.27
7.28
7.29
7.3
7.31
7.32
7.33
7.34
7.35
7.36
7.37
7.38
7.39
7.4
7.41
7.42
7.43
7.44
7.45
7.46
7.47
7.48
7.49
7.5
7.51
7.52
7.53
7.54
7.55
7.56
7.57
7.58
7.59
7.6
7.61
7.62
7.63
7.64
7.65
7.66
7.67
7.68
7.69
7.7
7.71
7.72
7.73
7.74
7.75
7.76
7.77
7.78
7.79
7.8
7.81
7.82
7.83
7.84
7.85
7.86
7.87
7.88
7.89
7.9
7.91
7.92
7.93
7.94
7.95
7.96
7.97
7.98
7.99
8.0
8.01
8.02
8.03
8.04
8.05
8.06
8.07
8.08
8.09
8.1
8.11
8.12
8.13
8.14
8.15
8.16
8.17
8.18
8.19
8.2
8.21
8.22
8.23
8.24
8.25
8.26
8.27
8.28
8.29
8.3
8.31
8.32
8.33
8.34
8.35
8.36
8.37
8.38
8.39
8.4
8.41
8.42
8.43
8.44
8.45
8.46
8.47
8.48
8.49
8.5
8.51
8.52
8.53
8.54
8.55
8.56
8.57
8.58
8.59
8.6
8.61
8.62
8.63
8.64
8.65
8.66
8.67
8.68
8.69
8.7
8.71
8.72
8.73
8.74
8.75
8.76
8.77
8.78
8.79
8.8
8.81
8.82
8.83
8.84
8.85
8.86
8.87
8.88
8.89
8.9
8.91
8.92
8.93
8.94
8.95
8.96
8.97
8.98
8.99
9.0
9.01
9.02
9.03
9.04
9.05
9.06
9.07
9.08
9.09
9.1
9.11
9.12
9.13
9.14
9.15
9.16
9.17
9.18
9.19
9.2
9.21
9.22
9.23
9.24
9.25
9.26
9.27
9.28
9.29
9.3
9.31
9.32
9.33
9.34
9.35
9.36
9.37
9.38
9.39
9.4
9.41
9.42
9.43
9.44
9.45
9.46
9.47
9.48
9.49
9.5
9.51
9.52
9.53
9.54
9.55
9.56
9.57
9.58
9.59
9.6
9.61
9.62
9.63
9.64
9.65
9.66
9.67
9.68
9.69
9.7
9.71
9.72
9.73
9.74
9.75
9.76
9.77
9.78
9.79
9.8
9.81
9.82
9.83
9.84
9.85
9.86
9.87
9.88
9.89
9.9
9.91
9.92
9.93
9.94
9.95
9.96
9.97
9.98
9.99
10.0
10.01
10.02
10.03
10.04
10.05
10.06
10.07
10.08
10.09
10.1
10.11
10.12
10.13
10.14
10.15
10.16
10.17
10.18
10.19
10.2
10.21
10.22
10.23
10.24
10.25
10.26
10.27
10.28
10.29
10.3
10.31
10.32
10.33
10.34
10.35
10.36
10.37
10.38
10.39
10.4
10.41
10.42
10.43
10.44
10.45
10.46
10.47
10.48
10.49
10.5
10.51
10.52
10.53
10.54
10.55
10.56
10.57
10.58
10.59
10.6
10.61
10.62
10.63
10.64
10.65
10.66
10.67
10.68
10.69
10.7
10.71
10.72
10.73
10.74
10.75
10.76
10.77
10.78
10.79
10.8
10.81
10.82
10.83
10.84
10.85
10.86
10.87
10.88
10.89
10.9
10.91
10.92
10.93
10.94
10.95
10.96
10.97
10.98
10.99
11.0
11.01
11.02
11.03
11.04
11.05
11.06
11.07
11.08
11.09
11.1
11.11
11.12
11.13
11.14
11.15
11.16
11.17
11.18
11.19
11.2
11.21
11.22
11.23
11.24
11.25
11.26
11.27
11.28
11.29
11.3
11.31
11.32
11.33
11.34
11.35
11.36
11.37
11.38
11.39
11.4
11.41
11.42
11.43
11.44
11.45
11.46
11.47
11.48
11.49
11.5
11.51
11.52
11.53
11.54
11.55
11.56
11.57
11.58
11.59
11.6
11.61
11.62
11.63
11.64
11.65
11.66
11.67
11.68
11.69
11.7
11.71
11.72
11.73
11.74
11.75
11.76
11.77
11.78
11.79
11.8
11.81
11.82
11.83
11.84
11.85
11.86
11.87
11.88
11.89
11.9
11.91
11.92
11.93
11.94
11.95
11.96
11.97
11.98
11.99
12.0
12.01
12.02
12.03
12.04
12.05
12.06
12.07
12.08
12.09
12.1
12.11
12.12
12.13
12.14
12.15
12.16
12.17
12.18
12.19
12.2
12.21
12.22
12.23
12.24
12.25
12.26
12.27
12.28
12.29
12.3
12.31
12.32
12.33
12.34
12.35
12.36
12.37
12.38
12.39
12.4
12.41
12.42
12.43
12.44
12.45
12.46
12.47
12.48
12.49
12.5
12.51
12.52
12.53
12.54
12.55
12.56
12.57
12.58
12.59
12.6
12.61
12.62
12.63
12.64
12.65
12.66
12.67
12.68
12.69
12.7
12.71
12.72
12.73
12.74
12.75
12.76
12.77
12.78
12.79
12.8
12.81
12.82
12.83
12.84
12.85
12.86
12.87
12.88
12.89
12.9
12.91
12.92
12.93
12.94
12.95
12.96
12.97
12.98
12.99
13.0
13.01
13.02
13.03
13.04
13.05
13.06
13.07
13.08
13.09
13.1
13.11
13.12
13.13
13.14
13.15
13.16
13.17
13.18
13.19
13.2
13.21
13.22
13.23
13.24
13.25
13.26
13.27
13.28
13.29
13.3
13.31
13.32
13.33
13.34
13.35
13.36
13.37
13.38
13.39
13.4
13.41
13.42
13.43
13.44
13.45
13.46
13.47
13.48
13.49
13.5
13.51
13.52
13.53
13.54
13.55
13.56
13.57
13.58
13.59
13.6
13.61
13.62
13.63
13.64
13.65
13.66
13.67
13.68
13.69
13.7
13.71
13.72
13.73
13.74
13.75
13.76
13.77
13.78
13.79
13.8
13.81
13.82
13.83
13.84
13.85
13.86
13.87
13.88
13.89
13.9
13.91
13.92
13.93
13.94
13.95
13.96
13.97
13.98
13.99
14.0
14.01
14.02
14.03
14.04
14.05
14.06
14.07
14.08
14.09
14.1
14.11
14.12
14.13
14.14
14.15
14.16
14.17
14.18
14.19
14.2
14.21
14.22
14.23
14.24
14.25
14.26
14.27
14.28
14.29
14.3
14.31
14.32
14.33
14.34
14.35
14.36
14.37
14.38
14.39
14.4
14.41
14.42
14.43
14.44
14.45
14.46
14.47
14.48
14.49
14.5
14.51
14.52
14.53
14.54
14.55
14.56
14.57
14.58
14.59
14.6
14.61
14.62
14.63
14.64
14.65
14.66
14.67
14.68
14.69
14.7
14.71
14.72
14.73
14.74
14.75
14.76
14.77
14.78
14.79
14.8
14.81
14.82
14.83
14.84
14.85
14.86
14.87
14.88
14.89
14.9
14.91
14.92
14.93
14.94
14.95
14.96
14.97
14.98
14.99
15.0
15.01
15.02
15.03
15.04
15.05
15.06
15.07
15.08
15.09
15.1
15.11
15.12
15.13
15.14
15.15
15.16
15.17
15.18
15.19
15.2
15.21
15.22
15.23
15.24
15.25
15.26
15.27
15.28
15.29
15.3
15.31
15.32
15.33
15.34
15.35
15.36
15.37
15.38
15.39
15.4
15.41
15.42
15.43
15.44
15.45
15.46
15.47
15.48
15.49
15.5
15.51
15.52
15.53
15.54
15.55
15.56
15.57
15.58
15.59
15.6
15.61
15.62
15.63
15.64
15.65
15.66
15.67
15.68
15.69
15.7
15.71
15.72
15.73
15.74
15.75
15.76
15.77
15.78
15.79
15.8
15.81
15.82
15.83
15.84
15.85
15.86
15.87
15.88
15.89
15.9
15.91
15.92
15.93
15.94
15.95
15.96
15.97
15.98
15.99
16.0
16.01
16.02
16.03
16.04
16.05
16.06
16.07
16.08
16.09
16.1
16.11
16.12
16.13
16.14
16.15
16.16
16.17
16.18
16.19
16.2
16.21
16.22
16.23
16.24
16.25
16.26
16.27
16.28
16.29
16.3
16.31
16.32
16.33
16.34
16.35
16.36
16.37
16.38
16.39
16.4
16.41
16.42
16.43
16.44
16.45
16.46
16.47
16.48
16.49
16.5
16.51
16.52
16.53
16.54
16.55
16.56
16.57
16.58
16.59
16.6
16.61
16.62
16.63
16.64
16.65
16.66
16.67
16.68
16.69
16.7
16.71
16.72
16.73
16.74
16.75
16.76
16.77
16.78
16.79
16.8
16.81
16.82
16.83
16.84
16.85
16.86
16.87
16.88
16.89
16.9
16.91
16.92
16.93
16.94
16.95
16.96
16.97
16.98
16.99
17.0
17.01
17.02
17.03
17.04
17.05
17.06
17.07
17.08
17.09
17.1
17.11
17.12
17.13
17.14
17.15
17.16
17.17
17.18
17.19
17.2
17.21
17.22
17.23
17.24
17.25
17.26
17.27
17.28
17.29
17.3
17.31
17.32
17.33
17.34
17.35
17.36
17.37
17.38
17.39
17.4
17.41
17.42
17.43
17.44
17.45
17.46
17.47
17.48
17.49
17.5
17.51
17.52
17.53
17.54
17.55
17.56
17.57
17.58
17.59
17.6
17.61
17.62
17.63
17.64
17.65
17.66
17.67
17.68
17.69
17.7
17.71
17.72
17.73
17.74
17.75
17.76
17.77
17.78
17.79
17.8
17.81
17.82
17.83
17.84
17.85
17.86
17.87
17.88
17.89
17.9
17.91
17.92
17.93
17.94
17.95
17.96
17.97
17.98
17.99
18.0
18.01
18.02
18.03
18.04
18.05
18.06
18.07
18.08
18.09
18.1
18.11
18.12
18.13
18.14
18.15
18.16
18.17
18.18
18.19
18.2
18.21
18.22
18.23
18.24
18.25
18.26
18.27
18.28
18.29
18.3
18.31
18.32
18.33
18.34
18.35
18.36
18.37
18.38
18.39
18.4
18.41
18.42
18.43
18.44
18.45
18.46
18.47
18.48
18.49
18.5
18.51
18.52
18.53
18.54
18.55
18.56
18.57
18.58
18.59
18.6
18.61
18.62
18.63
18.64
18.65
18.66
18.67
18.68
18.69
18.7
18.71
18.72
18.73
18.74
18.75
18.76
18.77
18.78
18.79
18.8
18.81
18.82
18.83
18.84
18.85
18.86
18.87
18.88
18.89
18.9
18.91
18.92
18.93
18.94
18.95
18.96
18.97
18.98
18.99
19.0
19.01
19.02
19.03
19.04
19.05
19.06
19.07
19.08
19.09
19.1
19.11
19.12
19.13
19.14
19.15
19.16
19.17
19.18
19.19
19.2
19.21
19.22
19.23
19.24
19.25
19.26
19.27
19.28
19.29
19.3
19.31
19.32
19.33
19.34
19.35
19.36
19.37
19.38
19.39
19.4
19.41
19.42
19.43
19.44
19.45
19.46
19.47
19.48
19.49
19.5
19.51
19.52
19.53
19.54
19.55
19.56
19.57
19.58
19.59
19.6
19.61
19.62
19.63
19.64
19.65
19.66
19.67
19.68
19.69
19.7
19.71
19.72
19.73
19.74
19.75
19.76
19.77
19.78
19.79
19.8
19.81
19.82
19.83
19.84
19.85
19.86
19.87
19.88
19.89
19.9
19.91
19.92
19.93
19.94
19.95
19.96
19.97
19.98
19.99
20.0
20.01
20.02
20.03
20.04
20.05
20.06
20.07
20.08
20.09
20.1
20.11
20.12
20.13
20.14
20.15
20.16
20.17
20.18
20.19
20.2
20.21
20.22
20.23
20.24
20.25
20.26
20.27
20.28
20.29
20.3
20.31
20.32
20.33
20.34
20.35
20.36
20.37
20.38
20.39
20.4
20.41
20.42
20.43
20.44
20.45
20.46
20.47
20.48
20.49
20.5
20.51
20.52
20.53
20.54
20.55
20.56
20.57
20.58
20.59
20.6
20.61
20.62
20.63
20.64
20.65
20.66
20.67
20.68
20.69
20.7
20.71
20.72
20.73
20.74
20.75
20.76
20.77
20.78
20.79
20.8
20.81
20.82
20.83
20.84
20.85
20.86
20.87
20.88
20.89
20.9
20.91
20.92
20.93
20.94
20.95
20.96
20.97
20.98
20.99
21.0
21.01
21.02
21.03
21.04
21.05
21.06
21.07
21.08
21.09
21.1
21.11
21.12
21.13
21.14
21.15
21.16
21.17
21.18
21.19
21.2
21.21
21.22
21.23
21.24
21.25
21.26
21.27
21.28
21.29
21.3
21.31
21.32
21.33
21.34
21.35
21.36
21.37
21.38
21.39
21.4
21.41
21.42
21.43
21.44
21.45
21.46
21.47
21.48
21.49
21.5
21.51
21.52
21.53
21.54
21.55
21.56
21.57
21.58
21.59
21.6
21.61
21.62
21.63
21.64
21.65
21.66
21.67
21.68
21.69
21.7
21.71
21.72
21.73
21.74
21.75
21.76
21.77
21.78
21.79
21.8
21.81
21.82
21.83
21.84
21.85
21.86
21.87
21.88
21.89
21.9
21.91
21.92
21.93
21.94
21.95
21.96
21.97
21.98
21.99
22.0
22.01
22.02
22.03
22.04
22.05
22.06
22.07
22.08
22.09
22.1
22.11
22.12
22.13
22.14
22.15
22.16
22.17
22.18
22.19
22.2
22.21
22.22
22.23
22.24
22.25
22.26
22.27
22.28
22.29
22.3
22.31
22.32
22.33
22.34
22.35
22.36
22.37
22.38
22.39
22.4
22.41
22.42
22.43
22.44
22.45
22.46
22.47
22.48
22.49
22.5
22.51
22.52
22.53
22.54
22.55
22.56
22.57
22.58
22.59
22.6
22.61
22.62
22.63
22.64
22.65
22.66
22.67
22.68
22.69
22.7
22.71
22.72
22.73
22.74
22.75
22.76
22.77
22.78
22.79
22.8
22.81
22.82
22.83
22.84
22.85
22.86
22.87
22.88
22.89
22.9
22.91
22.92
22.93
22.94
22.95
22.96
22.97
22.98
22.99
23.0
23.01
23.02
23.03
23.04
23.05
23.06
23.07
23.08
23.09
23.1
23.11
23.12
23.13
23.14
23.15
23.16
23.17
23.18
23.19
23.2
23.21
23.22
23.23
23.24
23.25
23.26
23.27
23.28
23.29
23.3
23.31
23.32
23.33
23.34
23.35
23.36
23.37
23.38
23.39
23.4
23.41
23.42
23.43
23.44
23.45
23.46
23.47
23.48
23.49
23.5
23.51
23.52
23.53
23.54
23.55
23.56
23.57
23.58
23.59
23.6
23.61
23.62
23.63
23.64
23.65
23.66
23.67
23.68
23.69
23.7
23.71
23.72
23.73
23.74
23.75
23.76
23.77
23.78
23.79
23.8
23.81
23.82
23.83
23.84
23.85
23.86
23.87
23.88
23.89
23.9
23.91
23.92
23.93
23.94
23.95
23.96
23.97
23.98
23.99
24.0
24.01
24.02
24.03
24.04
24.05
24.06
24.07
24.08
24.09
24.1
24.11
24.12
24.13
24.14
24.15
24.16
24.17
24.18
24.19
24.2
24.21
24.22
24.23
24.24
24.25
24.26
24.27
24.28
24.29
24.3
24.31
24.32
24.33
24.34
24.35
24.36
24.37
24.38
24.39
24.4
24.41
24.42
24.43
24.44
24.45
24.46
24.47
24.48
24.49
24.5
24.51
24.52
24.53
24.54
24.55
24.56
24.57
24.58
24.59
24.6
24.61
24.62
24.63
24.64
24.65
24.66
24.67
24.68
24.69
24.7
24.71
24.72
24.73
24.74
24.75
24.76
24.77
24.78
24.79
24.8
24.81
24.82
24.83
24.84
24.85
24.86
24.87
24.88
24.89
24.9
24.91
24.92
24.93
24.94
24.95
24.96
24.97
24.98
24.99
25.0
25.01
25.02
25.03
25.04
25.05
25.06
25.07
25.08
25.09
25.1
25.11
25.12
25.13
25.14
25.15
25.16
25.17
25.18
25.19
25.2
25.21
25.22
25.23
25.24
25.25
25.26
25.27
25.28
25.29
25.3
25.31
25.32
25.33
25.34
25.35
25.36
25.37
25.38
25.39
25.4
25.41
25.42
25.43
25.44
25.45
25.46
25.47
25.48
25.49
25.5
25.51
25.52
25.53
25.54
25.55
25.56
25.57
25.58
25.59
25.6
25.61
25.62
25.63
25.64
25.65
25.66
25.67
25.68
25.69
25.7
25.71
25.72
25.73
25.74
25.75
25.76
25.77
25.78
25.79
25.8
25.81
25.82
25.83
25.84
25.85
25.86
25.87
25.88
25.89
25.9
25.91
25.92
25.93
25.94
25.95
25.96
25.97
25.98
25.99
26.0
26.01
26.02
26.03
26.04
26.05
26.06
26.07
26.08
26.09
26.1
26.11
26.12
26.13
26.14
26.15
26.16
26.17
26.18
26.19
26.2
26.21
26.22
26.23
26.24
26.25
26.26
26.27
26.28
26.29
26.3
26.31
26.32
26.33
26.34
26.35
26.36
26.37
26.38
26.39
26.4
26.41
26.42
26.43
26.44
26.45
26.46
26.47
26.48
26.49
26.5
26.51
26.52
26.53
26.54
26.55
26.56
26.57
26.58
26.59
26.6
26.61
26.62
26.63
26.64
26.65
26.66
26.67
26.68
26.69
26.7
26.71
26.72
26.73
26.74
26.75
26.76
26.77
26.78
26.79
26.8
26.81
26.82
26.83
26.84
26.85
26.86
26.87
26.88
26.89
26.9
26.91
26.92
26.93
26.94
26.95
26.96
26.97
26.98
26.99
27.0
27.01
27.02
27.03
27.04
27.05
27.06
27.07
27.08
27.09
27.1
27.11
27.12
27.13
27.14
27.15
27.16
27.17
27.18
27.19
27.2
27.21
27.22
27.23
27.24
27.25
27.26
27.27
27.28
27.29
27.3
27.31
27.32
27.33
27.34
27.35
27.36
27.37
27.38
27.39
27.4
27.41
27.42
27.43
27.44
27.45
27.46
27.47
27.48
27.49
27.5
27.51
27.52
27.53
27.54
27.55
27.56
27.57
27.58
27.59
27.6
27.61
27.62
27.63
27.64
27.65
27.66
27.67
27.68
27.69
27.7
27.71
27.72
27.73
27.74
27.75
27.76
27.77
27.78
27.79
27.8
27.81
27.82
27.83
27.84
27.85
27.86
27.87
27.88
27.89
27.9
27.91
27.92
27.93
27.94
27.95
27.96
27.97
27.98
27.99
28.0
28.01
28.02
28.03
28.04
28.05
28.06
28.07
28.08
28.09
28.1
28.11
28.12
28.13
28.14
28.15
28.16
28.17
28.18
28.19
28.2
28.21
28.22
28.23
28.24
28.25
28.26
28.27
28.28
28.29
28.3
28.31
28.32
28.33
28.34
28.35
28.36
28.37
28.38
28.39
28.4
28.41
28.42
28.43
28.44
28.45
28.46
28.47
28.48
28.49
28.5
28.51
28.52
28.53
28.54
28.55
28.56
28.57
28.58
28.59
28.6
28.61
28.62
28.63
28.64
28.65
28.66
28.67
28.68
28.69
28.7
28.71
28.72
28.73
28.74
28.75
28.76
28.77
28.78
28.79
28.8
28.81
28.82
28.83
28.84
28.85
28.86
28.87
28.88
28.89
28.9
28.91
28.92
28.93
28.94
28.95
28.96
28.97
28.98
28.99
29.0
29.01
29.02
29.03
29.04
29.05
29.06
29.07
29.08
29.09
29.1
29.11
29.12
29.13
29.14
29.15
29.16
29.17
29.18
29.19
29.2
29.21
29.22
29.23
29.24
29.25
29.26
29.27
29.28
29.29
29.3
29.31
29.32
29.33
29.34
29.35
29.36
29.37
29.38
29.39
29.4
29.41
29.42
29.43
29.44
29.45
29.46
29.47
29.48
29.49
29.5
29.51
29.52
29.53
29.54
29.55
29.56
29.57
29.58
29.59
29.6
29.61
29.62
29.63
29.64
29.65
29.66
29.67
29.68
29.69
29.7
29.71
29.72
29.73
29.74
29.75
29.76
29.77
29.78
29.79
29.8
29.81
29.82
29.83
29.84
29.85
29.86
29.87
29.88
29.89
29.9
29.91
29.92
29.93
29.94
29.95
29.96
29.97
29.98
29.99
30.0
30.01
30.02
30.03
30.04
30.05
30.06
30.07
30.08
30.09
30.1
30.11
30.12
30.13
30.14
30.15
30.16
30.17
30.18
30.19
30.2
30.21
30.22
30.23
30.24
30.25
30.26
30.27
30.28
30.29
30.3
30.31
30.32
30.33
30.34
30.35
30.36
30.37
30.38
30.39
30.4
30.41
30.42
30.43
30.44
30.45
30.46
30.47
30.48
30.49
30.5
30.51
30.52
30.53
30.54
30.55
30.56
30.57
30.58
30.59
30.6
30.61
30.62
30.63
30.64
30.65
30.66
30.67
30.68
30.69
30.7
30.71
30.72
30.73
30.74
30.75
30.76
30.77
30.78
30.79
30.8
30.81
30.82
30.83
30.84
30.85
30.86
30.87
30.88
30.89
30.9
30.91
30.92
30.93
30.94
30.95
30.96
30.97
30.98
30.99
31.0
31.01
31.02
31.03
31.04
31.05
31.06
31.07
31.08
31.09
31.1
31.11
31.12
31.13
31.14
31.15
31.16
31.17
31.18
31.19
31.2
31.21
31.22
31.23
31.24
31.25
31.26
31.27
31.28
31.29
31.3
31.31
31.32
31.33
31.34
31.35
31.36
31.37
31.38
31.39
31.4
31.41
31.42
31.43
31.44


==> Data/Experiments_and_Simulation_Data/Ramp3_xRACK_time.csv <==
0.0
0.01
0.02
0.03
0.04
0.05
0.06
0.07
0.08
0.09
0.1
0.11
0.12
0.13
0.14
0.15
0.16
0.17
0.18
0.19
0.2
0.21
0.22
0.23
0.24
0.25
0.26
0.27
0.28
0.29
0.3
0.31
0.32
0.33
0.34
0.35
0.36
0.37
0.38
0.39
0.4
0.41
0.42
0.43
0.44
0.45
0.46
0.47
0.48
0.49
0.5
0.51
0.52
0.53
0.54
0.55
0.56
0.57
0.58
0.59
0.6
0.61
0.62
0.63
0.64
0.65
0.66
0.67
0.68
0.69
0.7
0.71
0.72
0.73
0.74
0.75
0.76
0.77
0.78
0.79
0.8
0.81
0.82
0.83
0.84
0.85
0.86
0.87
0.88
0.89
0.9
0.91
0.92
0.93
0.94
0.95
0.96
0.97
0.98
0.99
1.0
1.01
1.02
1.03
1.04
1.05
1.06
1.07
1.08
1.09
1.1
1.11
1.12
1.13
1.14
1.15
1.16
1.17
1.18
1.19
1.2
1.21
1.22
1.23
1.24
1.25
1.26
1.27
1.28
1.29
1.3
1.31
1.32
1.33
1.34
1.35
1.36
1.37
1.38
1.39
1.4
1.41
1.42
1.43
1.44
1.45
1.46
1.47
1.48
1.49
1.5
1.51
1.52
1.53
1.54
1.55
1.56
1.57
1.58
1.59
1.6
1.61
1.62
1.63
1.64
1.65
1.66
1.67
1.68
1.69
1.7
1.71
1.72
1.73
1.74
1.75
1.76
1.77
1.78
1.79
1.8
1.81
1.82
1.83
1.84
1.85
1.86
1.87
1.88
1.89
1.9
1.91
1.92
1.93
1.94
1.95
1.96
1.97
1.98
1.99
2.0
2.01
2.02
2.03
2.04
2.05
2.06
2.07
2.08
2.09
2.1
2.11
2.12
2.13
2.14
2.15
2.16
2.17
2.18
2.19
2.2
2.21
2.22
2.23
2.24
2.25
2.26
2.27
2.28
2.29
2.3
2.31
2.32
2.33
2.34
2.35
2.36
2.37
2.38
2.39
2.4
2.41
2.42
2.43
2.44
2.45
2.46
2.47
2.48
2.49
2.5
2.51
2.52
2.53
2.54
2.55
2.56
2.57
2.58
2.59
2.6
2.61
2.62
2.63
2.64
2.65
2.66
2.67
2.68
2.69
2.7
2.71
2.72
2.73
2.74
2.75
2.76
2.77
2.78
2.79
2.8
2.81
2.82
2.83
2.84
2.85
2.86
2.87
2.88
2.89
2.9
2.91
2.92
2.93
2.94
2.95
2.96
2.97
2.98
2.99
3.0
3.01
3.02
3.03
3.04
3.05
3.06
3.07
3.08
3.09
3.1
3.11
3.12
3.13
3.14
3.15
3.16
3.17
3.18
3.19
3.2
3.21
3.22
3.23
3.24
3.25
3.26
3.27
3.28
3.29
3.3
3.31
3.32
3.33
3.34
3.35
3.36
3.37
3.38
3.39
3.4
3.41
3.42
3.43
3.44
3.45
3.46
3.47
3.48
3.49
3.5
3.51
3.52
3.53
3.54
3.55
3.56
3.57
3.58
3.59
3.6
3.61
3.62
3.63
3.64
3.65
3.66
3.67
3.68
3.69
3.7
3.71
3.72
3.73
3.74
3.75
3.76
3.77
3.78
3.79
3.8
3.81
3.82
3.83
3.84
3.85
3.86
3.87
3.88
3.89
3.9
3.91
3.92
3.93
3.94
3.95
3.96
3.97
3.98
3.99
4.0
4.01
4.02
4.03
4.04
4.05
4.06
4.07
4.08
4.09
4.1
4.11
4.12
4.13
4.14
4.15
4.16
4.17
4.18
4.19
4.2
4.21
4.22
4.23
4.24
4.25
4.26
4.27
4.28
4.29
4.3
4.31
4.32
4.33
4.34
4.35
4.36
4.37
4.38
4.39
4.4
4.41
4.42
4.43
4.44
4.45
4.46
4.47
4.48
4.49
4.5
4.51
4.52
4.53
4.54
4.55
4.56
4.57
4.58
4.59
4.6
4.61
4.62
4.63
4.64
4.65
4.66
4.67
4.68
4.69
4.7
4.71
4.72
4.73
4.74
4.75
4.76
4.77
4.78
4.79
4.8
4.81
4.82
4.83
4.84
4.85
4.86
4.87
4.88
4.89
4.9
4.91
4.92
4.93
4.94
4.95
4.96
4.97
4.98
4.99
5.0
5.01
5.02
5.03
5.04
5.05
5.06
5.07
5.08
5.09
5.1
5.11
5.12
5.13
5.14
5.15
5.16
5.17
5.18
5.19
5.2
5.21
5.22
5.23
5.24
5.25
5.26
5.27
5.28
5.29
5.3
5.31
5.32
5.33
5.34
5.35
5.36
5.37
5.38
5.39
5.4
5.41
5.42
5.43
5.44
5.45
5.46
5.47
5.48
5.49
5.5
5.51
5.52
5.53
5.54
5.55
5.56
5.57
5.58
5.59
5.6
5.61
5.62
5.63
5.64
5.65
5.66
5.67
5.68
5.69
5.7
5.71
5.72
5.73
5.74
5.75
5.76
5.77
5.78
5.79
5.8
5.81
5.82
5.83
5.84
5.85
5.86
5.87
5.88
5.89
5.9
5.91
5.92
5.93
5.94
5.95
5.96
5.97
5.98
5.99
6.0
6.01
6.02
6.03
6.04
6.05
6.06
6.07
6.08
6.09
6.1
6.11
6.12
6.13
6.14
6.15
6.16
6.17
6.18
6.19
6.2
6.21
6.22
6.23
6.24
6.25
6.26
6.27
6.28
6.29
6.3
6.31
6.32
6.33
6.34
6.35
6.36
6.37
6.38
6.39
6.4
6.41
6.42
6.43
6.44
6.45
6.46
6.47
6.48
6.49
6.5
6.51
6.52
6.53
6.54
6.55
6.56
6.57
6.58
6.59
6.6
6.61
6.62
6.63
6.64
6.65
6.66
6.67
6.68
6.69
6.7
6.71
6.72
6.73
6.74
6.75
6.76
6.77
6.78
6.79
6.8
6.81
6.82
6.83
6.84
6.85
6.86
6.87
6.88
6.89
6.9
6.91
6.92
6.93
6.94
6.95
6.96
6.97
6.98
6.99
7.0
7.01
7.02
7.03
7.04
7.05
7.06
7.07
7.08
7.09
7.1
7.11
7.12
7.13
7.14
7.15
7.16
7.17
7.18
7.19
7.2
7.21
7.22
7.23
7.24
7.25
7.26
7.27
7.28
7.29
7.3
7.31
7.32
7.33
7.34
7.35
7.36
7.37
7.38
7.39
7.4
7.41
7.42
7.43
7.44
7.45
7.46
7.47
7.48
7.49
7.5
7.51
7.52
7.53
7.54
7.55
7.56
7.57
7.58
7.59
7.6
7.61
7.62
7.63
7.64
7.65
7.66
7.67
7.68
7.69
7.7
7.71
7.72
7.73
7.74
7.75
7.76
7.77
7.78
7.79
7.8
7.81
7.82
7.83
7.84
7.85
7.86
7.87
7.88
7.89
7.9
7.91
7.92
7.93
7.94
7.95
7.96
7.97
7.98
7.99
8.0
8.01
8.02
8.03
8.04
8.05
8.06
8.07
8.08
8.09
8.1
8.11
8.12
8.13
8.14
8.15
8.16
8.17
8.18
8.19
8.2
8.21
8.22
8.23
8.24
8.25
8.26
8.27
8.28
8.29
8.3
8.31
8.32
8.33
8.34
8.35
8.36
8.37
8.38
8.39
8.4
8.41
8.42
8.43
8.44
8.45
8.46
8.47
8.48
8.49
8.5
8.51
8.52
8.53
8.54
8.55
8.56
8.57
8.58
8.59
8.6
8.61
8.62
8.63
8.64
8.65
8.66
8.67
8.68
8.69
8.7
8.71
8.72
8.73
8.74
8.75
8.76
8.77
8.78
8.79
8.8
8.81
8.82
8.83
8.84
8.85
8.86
8.87
8.88
8.89
8.9
8.91
8.92
8.93
8.94
8.95
8.96
8.97
8.98
8.99
9.0
9.01
9.02
9.03
9.04
9.05
9.06
9.07
9.08
9.09
9.1
9.11
9.12
9.13
9.14
9.15
9.16
9.17
9.18
9.19
9.2
9.21
9.22
9.23
9.24
9.25
9.26
9.27
9.28
9.29
9.3
9.31
9.32
9.33
9.34
9.35
9.36
9.37
9.38
9.39
9.4
9.41
9.42
9.43
9.44
9.45
9.46
9.47
9.48
9.49
9.5
9.51
9.52
9.53
9.54
9.55
9.56
9.57
9.58
9.59
9.6
9.61
9.62
9.63
9.64
9.65
9.66
9.67
9.68
9.69
9.7
9.71
9.72
9.73
9.74
9.75
9.76
9.77
9.78
9.79
9.8
9.81
9.82
9.83
9.84
9.85
9.86
9.87
9.88
9.89
9.9
9.91
9.92
9.93
9.94
9.95
9.96
9.97
9.98
9.99
10.0
10.01
10.02
10.03
10.04
10.05
10.06
10.07
10.08
10.09
10.1
10.11
10.12
10.13
10.14
10.15
10.16
10.17
10.18
10.19
10.2
10.21
10.22
10.23
10.24
10.25
10.26
10.27
10.28
10.29
10.3
10.31
10.32
10.33
10.34
10.35
10.36
10.37
10.38
10.39
10.4
10.41
10.42
10.43
10.44
10.45
10.46
10.47
10.48
10.49
10.5
10.51
10.52
10.53
10.54
10.55
10.56
10.57
10.58
10.59
10.6
10.61
10.62
10.63
10.64
10.65
10.66
10.67
10.68
10.69
10.7
10.71
10.72
10.73
10.74
10.75
10.76
10.77
10.78
10.79
10.8
10.81
10.82
10.83
10.84
10.85
10.86
10.87
10.88
10.89
10.9
10.91
10.92
10.93
10.94
10.95
10.96
10.97
10.98
10.99
11.0
11.01
11.02
11.03
11.04
11.05
11.06
11.07
11.08
11.09
11.1
11.11
11.12
11.13
11.14
11.15
11.16
11.17
11.18
11.19
11.2
11.21
11.22
11.23
11.24
11.25
11.26
11.27
11.28
11.29
11.3
11.31
11.32
11.33
11.34
11.35
11.36
11.37
11.38
11.39
11.4
11.41
11.42
11.43
11.44
11.45
11.46
11.47
11.48
11.49
11.5
11.51
11.52
11.53
11.54
11.55
11.56
11.57
11.58
11.59
11.6
11.61
11.62
11.63
11.64
11.65
11.66
11.67
11.68
11.69
11.7
11.71
11.72
11.73
11.74
11.75
11.76
11.77
11.78
11.79
11.8
11.81
11.82
11.83
11.84
11.85
11.86
11.87
11.88
11.89
11.9
11.91
11.92
11.93
11.94
11.95
11.96
11.97
11.98
11.99
12.0
12.01
12.02
12.03
12.04
12.05
12.06
12.07
12.08
12.09
12.1
12.11
12.12
12.13
12.14
12.15
12.16
12.17
12.18
12.19
12.2
12.21
12.22
12.23
12.24
12.25
12.26
12.27
12.28
12.29
12.3
12.31
12.32
12.33
12.34
12.35
12.36
12.37
12.38
12.39
12.4
12.41
12.42
12.43
12.44
12.45
12.46
12.47
12.48
12.49
12.5
12.51
12.52
12.53
12.54
12.55
12.56
12.57
12.58
12.59
12.6
12.61
12.62
12.63
12.64
12.65
12.66
12.67
12.68
12.69
12.7
12.71
12.72
12.73
12.74
12.75
12.76
12.77
12.78
12.79
12.8
12.81
12.82
12.83
12.84
12.85
12.86
12.87
12.88
12.89
12.9
12.91
12.92
12.93
12.94
12.95
12.96
12.97
12.98
12.99
13.0
13.01
13.02
13.03
13.04
13.05
13.06
13.07
13.08
13.09
13.1
13.11
13.12
13.13
13.14
13.15
13.16
13.17
13.18
13.19
13.2
13.21
13.22
13.23
13.24
13.25
13.26
13.27
13.28
13.29
13.3
13.31
13.32
13.33
13.34
13.35
13.36
13.37
13.38
13.39
13.4
13.41
13.42
13.43
13.44
13.45
13.46
13.47
13.48
13.49
13.5
13.51
13.52
13.53
13.54
13.55
13.56
13.57
13.58
13.59
13.6
13.61
13.62
13.63
13.64
13.65
13.66
13.67
13.68
13.69
13.7
13.71
13.72
13.73
13.74
13.75
13.76
13.77
13.78
13.79
13.8
13.81
13.82
13.83
13.84
13.85
13.86
13.87
13.88
13.89
13.9
13.91
13.92
13.93
13.94
13.95
13.96
13.97
13.98
13.99
14.0
14.01
14.02
14.03
14.04
14.05
14.06
14.07
14.08
14.09
14.1
14.11
14.12
14.13
14.14
14.15
14.16
14.17
14.18
14.19
14.2
14.21
14.22
14.23
14.24
14.25
14.26
14.27
14.28
14.29
14.3
14.31
14.32
14.33
14.34
14.35
14.36
14.37
14.38
14.39
14.4
14.41
14.42
14.43
14.44
14.45
14.46
14.47
14.48
14.49
14.5
14.51
14.52
14.53
14.54
14.55
14.56
14.57
14.58
14.59
14.6
14.61
14.62
14.63
14.64
14.65
14.66
14.67
14.68
14.69
14.7
14.71
14.72
14.73
14.74
14.75
14.76
14.77
14.78
14.79
14.8
14.81
14.82
14.83
14.84
14.85
14.86
14.87
14.88
14.89
14.9
14.91
14.92
14.93
14.94
14.95
14.96
14.97
14.98
14.99
15.0
15.01
15.02
15.03
15.04
15.05
15.06
15.07
15.08
15.09
15.1
15.11
15.12
15.13
15.14
15.15
15.16
15.17
15.18
15.19
15.2
15.21
15.22
15.23
15.24
15.25
15.26
15.27
15.28
15.29
15.3
15.31
15.32
15.33
15.34
15.35
15.36
15.37
15.38
15.39
15.4
15.41
15.42
15.43
15.44
15.45
15.46
15.47
15.48
15.49
15.5
15.51
15.52
15.53
15.54
15.55
15.56
15.57
15.58
15.59
15.6
15.61
15.62
15.63
15.64
15.65
15.66
15.67
15.68
15.69
15.7
15.71
15.72
15.73
15.74
15.75
15.76
15.77
15.78
15.79
15.8
15.81
15.82
15.83
15.84
15.85
15.86
15.87
15.88
15.89
15.9
15.91
15.92
15.93
15.94
15.95
15.96
15.97
15.98
15.99
16.0
16.01
16.02
16.03
16.04
16.05
16.06
16.07
16.08
16.09
16.1
16.11
16.12
16.13
16.14
16.15
16.16
16.17
16.18
16.19
16.2
16.21
16.22
16.23
16.24
16.25
16.26
16.27
16.28
16.29
16.3
16.31
16.32
16.33
16.34
16.35
16.36
16.37
16.38
16.39
16.4
16.41
16.42
16.43
16.44
16.45
16.46
16.47
16.48
16.49
16.5
16.51
16.52
16.53
16.54
16.55
16.56
16.57
16.58
16.59
16.6
16.61
16.62
16.63
16.64
16.65
16.66
16.67
16.68
16.69
16.7
16.71
16.72
16.73
16.74
16.75
16.76
16.77
16.78
16.79
16.8
16.81
16.82
16.83
16.84
16.85
16.86
16.87
16.88
16.89
16.9
16.91
16.92
16.93
16.94
16.95
16.96
16.97
16.98
16.99
17.0
17.01
17.02
17.03
17.04
17.05
17.06
17.07
17.08
17.09
17.1
17.11
17.12
17.13
17.14
17.15
17.16
17.17
17.18
17.19
17.2
17.21
17.22
17.23
17.24
17.25
17.26
17.27
17.28
17.29
17.3
17.31
17.32
17.33
17.34
17.35
17.36
17.37
17.38
17.39
17.4
17.41
17.42
17.43
17.44
17.45
17.46
17.47
17.48
17.49
17.5
17.51
17.52
17.53
17.54
17.55
17.56
17.57
17.58
17.59
17.6
17.61
17.62
17.63
17.64
17.65
17.66
17.67
17.68
17.69
17.7
17.71
17.72
17.73
17.74
17.75
17.76
17.77
17.78
17.79
17.8
17.81
17.82
17.83
17.84
17.85
17.86
17.87
17.88
17.89
17.9
17.91
17.92
17.93
17.94
17.95
17.96
17.97
17.98
17.99
18.0
18.01
18.02
18.03
18.04
18.05
18.06
18.07
18.08
18.09
18.1
18.11
18.12
18.13
18.14
18.15
18.16
18.17
18.18
18.19
18.2
18.21
18.22
18.23
18.24
18.25
18.26
18.27
18.28
18.29
18.3
18.31
18.32
18.33
18.34
18.35
18.36
18.37
18.38
18.39
18.4
18.41
18.42
18.43
18.44
18.45
18.46
18.47
18.48
18.49
18.5
18.51
18.52
18.53
18.54
18.55
18.56
18.57
18.58
18.59
18.6
18.61
18.62
18.63
18.64
18.65
18.66
18.67
18.68
18.69
18.7
18.71
18.72
18.73
18.74
18.75
18.76
18.77
18.78
18.79
18.8
18.81
18.82
18.83
18.84
18.85
18.86
18.87
18.88
18.89
18.9
18.91
18.92
18.93
18.94
18.95
18.96
18.97
18.98
18.99
19.0
19.01
19.02
19.03
19.04
19.05
19.06
19.07
19.08
19.09
19.1
19.11
19.12
19.13
19.14
19.15
19.16
19.17
19.18
19.19
19.2
19.21
19.22
19.23
19.24
19.25
19.26
19.27
19.28
19.29
19.3
19.31
19.32
19.33
19.34
19.35
19.36
19.37
19.38
19.39
19.4
19.41
19.42
19.43
19.44
19.45
19.46
19.47
19.48
19.49
19.5
19.51
19.52
19.53
19.54
19.55
19.56
19.57
19.58
19.59
19.6
19.61
19.62
19.63
19.64
19.65
19.66
19.67
19.68
19.69
19.7
19.71
19.72
19.73
19.74
19.75
19.76
19.77
19.78
19.79
19.8
19.81
19.82
19.83
19.84
19.85
19.86
19.87
19.88
19.89
19.9
19.91
19.92
19.93
19.94
19.95
19.96
19.97
19.98
19.99
20.0
20.01
20.02
20.03
20.04
20.05
20.06
20.07
20.08
20.09
20.1
20.11
20.12
20.13
20.14
20.15
20.16
20.17
20.18
20.19
20.2
20.21
20.22
20.23
20.24
20.25
20.26
20.27
20.28
20.29
20.3
20.31
20.32
20.33
20.34
20.35
20.36
20.37
20.38
20.39
20.4
20.41
20.42
20.43
20.44
20.45
20.46
20.47
20.48
20.49
20.5
20.51
20.52
20.53
20.54
20.55
20.56
20.57
20.58
20.59
20.6
20.61
20.62
20.63
20.64
20.65
20.66
20.67
20.68
20.69
20.7
20.71
20.72
20.73
20.74
20.75
20.76
20.77
20.78
20.79
20.8
20.81
20.82
20.83
20.84
20.85
20.86
20.87
20.88
20.89
20.9
20.91
20.92
20.93
20.94
20.95
20.96
20.97
20.98
20.99
21.0
21.01
21.02
21.03
21.04
21.05
21.06
21.07
21.08
21.09
21.1
21.11
21.12
21.13
21.14
21.15
21.16
21.17
21.18
21.19
21.2
21.21
21.22
21.23
21.24
21.25
21.26
21.27
21.28
21.29
21.3
21.31
21.32
21.33
21.34
21.35
21.36
21.37
21.38
21.39
21.4
21.41
21.42
21.43
21.44
21.45
21.46
21.47
21.48
21.49
21.5
21.51
21.52
21.53
21.54
21.55
21.56
21.57
21.58
21.59
21.6
21.61
21.62
21.63
21.64
21.65
21.66
21.67
21.68
21.69
21.7
21.71
21.72
21.73
21.74
21.75
21.76
21.77
21.78
21.79
21.8
21.81
21.82
21.83
21.84
21.85
21.86
21.87
21.88
21.89
21.9
21.91
21.92
21.93
21.94
21.95
21.96
21.97
21.98
21.99
22.0
22.01
22.02
22.03
22.04
22.05
22.06
22.07
22.08
22.09
22.1
22.11
22.12
22.13
22.14
22.15
22.16
22.17
22.18
22.19
22.2
22.21
22.22
22.23
22.24
22.25
22.26
22.27
22.28
22.29
22.3
22.31
22.32
22.33
22.34
22.35
22.36
22.37
22.38
22.39
22.4
22.41
22.42
22.43
22.44
22.45
22.46
22.47
22.48
22.49
22.5
22.51
22.52
22.53
22.54
22.55
22.56
22.57
22.58
22.59
22.6
22.61
22.62
22.63
22.64
22.65
22.66
22.67
22.68
22.69
22.7
22.71
22.72
22.73
22.74
22.75
22.76
22.77
22.78
22.79
22.8
22.81
22.82
22.83
22.84
22.85
22.86
22.87
22.88
22.89
22.9
22.91
22.92
22.93
22.94
22.95
22.96
22.97
22.98
22.99
23.0
23.01
23.02
23.03
23.04
23.05
23.06
23.07
23.08
23.09
23.1
23.11
23.12
23.13
23.14
23.15
23.16
23.17
23.18
23.19
23.2
23.21
23.22
23.23
23.24
23.25
23.26
23.27
23.28
23.29
23.3
23.31
23.32
23.33
23.34
23.35
23.36
23.37
23.38
23.39
23.4
23.41
23.42
23.43
23.44
23.45
23.46
23.47
23.48
23.49
23.5
23.51
23.52
23.53
23.54
23.55
23.56
23.57
23.58
23.59
23.6
23.61
23.62
23.63
23.64
23.65
23.66
23.67
23.68
23.69
23.7
23.71
23.72
23.73
23.74
23.75
23.76
23.77
23.78
23.79
23.8
23.81
23.82
23.83
23.84
23.85
23.86
23.87
23.88
23.89
23.9
23.91
23.92
23.93
23.94
23.95
23.96
23.97
23.98
23.99
24.0
24.01
24.02
24.03
24.04
24.05
24.06
24.07
24.08
24.09
24.1
24.11
24.12
24.13
24.14
24.15
24.16
24.17
24.18
24.19
24.2
24.21
24.22
24.23
24.24
24.25
24.26
24.27
24.28
24.29
24.3
24.31
24.32
24.33
24.34
24.35
24.36
24.37
24.38
24.39
24.4
24.41
24.42
24.43
24.44
24.45
24.46
24.47
24.48
24.49
24.5
24.51
24.52
24.53
24.54
24.55
24.56
24.57
24.58
24.59
24.6
24.61
24.62
24.63
24.64
24.65
24.66
24.67
24.68
24.69
24.7
24.71
24.72
24.73
24.74
24.75
24.76
24.77
24.78
24.79
24.8
24.81
24.82
24.83
24.84
24.85
24.86
24.87
24.88
24.89
24.9
24.91
24.92
24.93
24.94
24.95
24.96
24.97
24.98
24.99
25.0
25.01
25.02
25.03
25.04
25.05
25.06
25.07
25.08
25.09
25.1
25.11
25.12
25.13
25.14
25.15
25.16
25.17
25.18
25.19
25.2
25.21
25.22
25.23
25.24
25.25
25.26
25.27
25.28
25.29
25.3
25.31
25.32
25.33
25.34
25.35
25.36
25.37
25.38
25.39
25.4
25.41
25.42
25.43
25.44
25.45
25.46
25.47
25.48
25.49
25.5
25.51
25.52
25.53
25.54
25.55
25.56
25.57
25.58
25.59
25.6
25.61
25.62
25.63
25.64
25.65
25.66
25.67
25.68
25.69
25.7
25.71
25.72
25.73
25.74
25.75
25.76
25.77
25.78
25.79
25.8
25.81
25.82
25.83
25.84
25.85
25.86
25.87
25.88
25.89
25.9
25.91
25.92
25.93
25.94
25.95
25.96
25.97
25.98
25.99
26.0
26.01
26.02
26.03
26.04
26.05
26.06
26.07
26.08
26.09
26.1
26.11
26.12
26.13
26.14
26.15
26.16
26.17
26.18
26.19
26.2
26.21
26.22
26.23
26.24
26.25
26.26
26.27
26.28
26.29
26.3
26.31
26.32
26.33
26.34
26.35
26.36
26.37
26.38
26.39
26.4
26.41
26.42
26.43
26.44
26.45
26.46
26.47
26.48
26.49
26.5
26.51
26.52
26.53
26.54
26.55
26.56
26.57
26.58
26.59
26.6
26.61
26.62
26.63
26.64
26.65
26.66
26.67
26.68
26.69
26.7
26.71
26.72
26.73
26.74
26.75
26.76
26.77
26.78
26.79
26.8
26.81
26.82
26.83
26.84
26.85
26.86
26.87
26.88
26.89
26.9
26.91
26.92
26.93
26.94
26.95
26.96
26.97
26.98
26.99
27.0
27.01
27.02
27.03
27.04
27.05
27.06
27.07
27.08
27.09
27.1
27.11
27.12
27.13
27.14
27.15
27.16
27.17
27.18
27.19
27.2
27.21
27.22
27.23
27.24
27.25
27.26
27.27
27.28
27.29
27.3
27.31
27.32
27.33
27.34
27.35
27.36
27.37
27.38
27.39
27.4
27.41
27.42
27.43
27.44
27.45
27.46
27.47
27.48
27.49
27.5
27.51
27.52
27.53
27.54
27.55
27.56
27.57
27.58
27.59
27.6
27.61
27.62
27.63
27.64
27.65
27.66
27.67
27.68
27.69
27.7
27.71
27.72
27.73
27.74
27.75
27.76
27.77
27.78
27.79
27.8
27.81
27.82
27.83
27.84
27.85
27.86
27.87
27.88
27.89
27.9
27.91
27.92
27.93
27.94
27.95
27.96
27.97
27.98
27.99
28.0
28.01
28.02
28.03
28.04
28.05
28.06
28.07
28.08
28.09
28.1
28.11
28.12
28.13
28.14
28.15
28.16
28.17
28.18
28.19
28.2
28.21
28.22
28.23
28.24
28.25
28.26
28.27
28.28
28.29
28.3
28.31
28.32
28.33
28.34
28.35
28.36
28.37
28.38
28.39
28.4
28.41
28.42
28.43
28.44
28.45
28.46
28.47
28.48
28.49
28.5
28.51
28.52
28.53
28.54
28.55
28.56
28.57
28.58
28.59
28.6
28.61
28.62
28.63
28.64
28.65
28.66
28.67
28.68
28.69
28.7
28.71
28.72
28.73
28.74
28.75
28.76
28.77
28.78
28.79
28.8
28.81
28.82
28.83
28.84
28.85
28.86
28.87
28.88
28.89
28.9
28.91
28.92
28.93
28.94
28.95
28.96
28.97
28.98
28.99
29.0
29.01
29.02
29.03
29.04
29.05
29.06
29.07
29.08
29.09
29.1
29.11
29.12
29.13
29.14
29.15
29.16
29.17
29.18
29.19
29.2
29.21
29.22
29.23
29.24
29.25
29.26
29.27
29.28
29.29
29.3
29.31
29.32
29.33
29.34
29.35
29.36
29.37
29.38
29.39
29.4
29.41
29.42
29.43
29.44
29.45
29.46
29.47
29.48
29.49
29.5
29.51
29.52
29.53
29.54
29.55
29.56
29.57
29.58
29.59
29.6
29.61
29.62
29.63
29.64
29.65
29.66
29.67
29.68
29.69
29.7
29.71
29.72
29.73
29.74
29.75
29.76
29.77
29.78
29.79
29.8
29.81
29.82
29.83
29.84
29.85
29.86
29.87
29.88
29.89
29.9
29.91
29.92
29.93
29.94
29.95
29.96
29.97
29.98
29.99
30.0
30.01
30.02
30.03
30.04
30.05
30.06
30.07
30.08
30.09
30.1
30.11
30.12
30.13
30.14
30.15
30.16
30.17
30.18
30.19
30.2
30.21
30.22
30.23
30.24
30.25
30.26
30.27
30.28
30.29
30.3
30.31
30.32
30.33
30.34
30.35
30.36
30.37
30.38
30.39
30.4
30.41
30.42
30.43
30.44
30.45
30.46
30.47
30.48
30.49
30.5
30.51
30.52
30.53
30.54
30.55
30.56
30.57
30.58
30.59
30.6
30.61
30.62
30.63
30.64
30.65
30.66
30.67
30.68
30.69
30.7
30.71
30.72
30.73
30.74
30.75
30.76
30.77
30.78
30.79
30.8
30.81
30.82
30.83
30.84
30.85
30.86
30.87
30.88
30.89
30.9
30.91
30.92
30.93
30.94
30.95
30.96
30.97
30.98
30.99
31.0
31.01
31.02
31.03
31.04
31.05
31.06
31.07
31.08
31.09
31.1
31.11
31.12
31.13
31.14
31.15
31.16
31.17
31.18
31.19
31.2
31.21
31.22
31.23
31.24
31.25
31.26
31.27
31.28
31.29
31.3
31.31
31.32
31.33
31.34
31.35
31.36
31.37
31.38
31.39
31.4
31.41
31.42
31.43
31.44


==> Data/Experiments_and_Simulation_Data/Ramp3_xRACK_xax.csv <==
-2.2413e-06
-4.4331e-06
-5.505e-06
-5.6877e-06
-5.5714e-06
-5.7306e-06
-5.6788e-06
-5.5263e-06
-5.2446e-06
-5.3932e-06
-5.412e-06
-5.6948e-06
-5.6793e-06
-5.8258e-06
-5.7682e-06
-5.6846e-06
-5.5079e-06
-5.6714e-06
-5.4707e-06
-5.6922e-06
-5.6675e-06
-5.875e-06
-5.8874e-06
-5.6636e-06
-5.7782e-06
-5.7566e-06
-5.6528e-06
-5.6019e-06
-5.84e-06
-6.0127e-06
-5.9249e-06
-5.8639e-06
-5.9216e-06
-5.6663e-06
-5.8188e-06
-5.7313e-06
-5.8273e-06
-5.9624e-06
-6.0753e-06
-6.0464e-06
-5.9804e-06
-5.9476e-06
-5.793e-06
-5.8773e-06
-5.9609e-06
-6.0054e-06
-6.1115e-06
-6.1079e-06
-6.0024e-06
-6.036e-06
-5.9049e-06
-6.3187e-06
-6.1188e-06
-6.3258e-06
-6.3073e-06
-6.3889e-06
-6.1355e-06
-6.24e-06
-4.8766e-06
-2.0924e-06
2.859e-06
1.0494e-05
2.5922e-05
5.1645e-05
8.8243e-05
0.00013142
0.00017808
0.0002352
0.00029219
0.0003522
0.0004053
0.00046429
0.00051923
0.00057283
0.00062504
0.00068104
0.00073255
0.00078821
0.0008426
0.00090702
0.00097453
0.0010437
0.0011131
0.0011916
0.0012636
0.0013362
0.0013997
0.0014675
0.0015335
0.0015995
0.0016654
0.0017333
0.0018112
0.0018811
0.0019517
0.002015
0.002088
0.0021642
0.0022394
0.002312
0.0023897
0.0024531
0.0025302
0.0025924
0.0026669
0.0027286
0.0028053
0.0028675
0.0029364
0.0030132
0.003077
0.0031548
0.003219
0.0032962
0.0033584
0.003436
0.0035004
0.0035718
0.0036505
0.003715
0.0037948
0.0038597
0.003937
0.0040005
0.0040726
0.0041533
0.0042188
0.0042964
0.0043576
0.0044317
0.0044945
0.0045735
0.0046385
0.0047103
0.0047865
0.0048463
0.0049149
0.0049682
0.0050298
0.005077
0.0051293
0.005167
0.0052025
0.0052319
0.0052482
0.005259
0.0052611
0.005261
0.0052601
0.0052592
0.0052585
0.0052585
0.0052591
0.0052599
0.0052605
0.0052607
0.0052605
0.00526
0.0052592
0.0052588
0.0052587
0.0052591
0.0052597
0.0052602
0.0052603
0.00526
0.0052594
0.0052591
0.0052589
0.0052591
0.0052596
0.00526
0.0052602
0.0052602
0.00526
0.0052596
0.0052593
0.0052593
0.0052593
0.0052596
0.0052598
0.0052601
0.0052601
0.00526
0.0052598
0.0052597
0.0052597
0.0052598
0.00526
0.0052603
0.0052604
0.0052603
0.0052601
0.0052599
0.0052597
0.0052598
0.0052599
0.0052602
0.0052603
0.0052603
0.0052602
0.0052602
0.0052602
0.0052603
0.0052605
0.0052604
0.0052604
0.0052606
0.0052605
0.0052605
0.0052604
0.0052605
0.0052604
0.0052605
0.0052604
0.0052605
0.0052605
0.0052606
0.0052607
0.0052608
0.0052607
0.0052608
0.0052607
0.0052606
0.0052606
0.0052607
0.0052608
0.0052609
0.0052608
0.005261
0.0052611
0.0052611
0.0052608
0.0052608
0.0052609
0.005261
0.0052611
0.0052613
0.0052613
0.0052613
0.0052612
0.005261
0.0052608
0.0052609
0.005261
0.0052612
0.0052614
0.0052616
0.0052615
0.0052613
0.0052611
0.0052611
0.0052612
0.0052614
0.0052615
0.0052616
0.0052616
0.0052616
0.0052615
0.0052614
0.0052613
0.0052614
0.0052614
0.0052615
0.0052616
0.0052616
0.0052616
0.0052617
0.0052618
0.0052618
0.0052617
0.0052617
0.0052618
0.0052619
0.005262
0.005262
0.0052619
0.0052619
0.0052618
0.0052619
0.0052619
0.0052619
0.005262
0.0052621
0.0052623
0.0052623
0.0052622
0.0052622
0.0052622
0.0052622
0.0052622
0.0052622
0.0052622
0.0052623
0.0052622
0.0052622
0.0052622
0.0052623
0.0052623
0.0052624
0.0052625
0.0052626
0.0052627
0.0052627
0.0052627
0.0052627
0.0052626
0.0052624
0.0052624
0.0052625
0.0052626
0.0052628
0.0052628
0.0052628
0.0052628
0.0052628
0.0052628
0.0052629
0.0052629
0.0052628
0.0052628
0.005263
0.005263
0.0052631
0.0052629
0.005263
0.005263
0.0052631
0.0052631
0.0052632
0.0052632
0.0052633
0.0052632
0.0052631
0.005263
0.0052631
0.0052633
0.0052634
0.0052633
0.0052634
0.0052634
0.0052634
0.0052633
0.0052635
0.0052633
0.0052636
0.0052634
0.0052634
0.0052636
0.0052635
0.0052636
0.0052636
0.0052637
0.0052636
0.0052637
0.0052637
0.0052637
0.0052637
0.0052636
0.0052639
0.0052638
0.0052639
0.0052638
0.0052638
0.0052638
0.0052637
0.0052639
0.0052639
0.0052639
0.005264
0.0052639
0.0052641
0.005264
0.0052639
0.005264
0.0052642
0.0052642
0.0052642
0.0052643
0.0052641
0.005264
0.0052643
0.0052642
0.0052641
0.0052643
0.0052644
0.0052642
0.0052643
0.0052645
0.0052645
0.0052645
0.0052645
0.0052645
0.0052645
0.0052645
0.0052644
0.0052643
0.0052645
0.0052647
0.0052647
0.0052645
0.0052646
0.0052648
0.0052648
0.0052649
0.0052649
0.0052649
0.0052649
0.0052649
0.0052648
0.0052647
0.0052647
0.0052648
0.0052649
0.0052651
0.0052652
0.0052652
0.0052652
0.0052651
0.005265
0.0052651
0.0052652
0.0052652
0.0052653
0.0052653
0.0052654
0.0052653
0.0052653
0.0052652
0.0052652
0.0052652
0.0052653
0.0052654
0.0052655
0.0052656
0.0052656
0.0052657
0.0052657
0.0052655
0.0052655
0.0052655
0.0052657
0.0052658
0.0052659
0.0052658
0.0052658
0.0052657
0.0052657
0.0052657
0.0052658
0.0052659
0.005266
0.0052662
0.0052662
0.0052662
0.0052661
0.0052661
0.0052661
0.0052661
0.0052661
0.0052662
0.0052661
0.0052661
0.0052661
0.0052661
0.0052662
0.0052663
0.0052664
0.0052664
0.0052666
0.0052666
0.0052666
0.0052666
0.0052666
0.0052666
0.0052665
0.0052664
0.0052664
0.0052665
0.0052667
0.0052669
0.0052669
0.0052669
0.0052669
0.0052667
0.0052666
0.0052668
0.0052669
0.005267
0.0052671
0.0052671
0.0052671
0.005267
0.0052669
0.0052671
0.0052672
0.0052664
0.0052602
0.0052447
0.0052151
0.0051555
0.0050906
0.0049994
0.0049195
0.0048171
0.0047326
0.0046267
0.0045339
0.0044562
0.0043695
0.0043071
0.004236
0.0041792
0.0041022
0.0040321
0.0039489
0.0038569
0.0037824
0.003693
0.0036217
0.00354
0.0034774
0.0034039
0.0033362
0.0032736
0.0031961
0.0031315
0.0030521
0.0029854
0.0029014
0.0028334
0.0027543
0.0026878
0.0026333
0.0025738
0.00253
0.0024793
0.0024367
0.0023831
0.002338
0.0022857
0.0022274
0.0021801
0.002121
0.002072
0.0020132
0.0019678
0.0019174
0.0018759
0.0018399
0.0017955
0.0017583
0.001711
0.001671
0.001621
0.001581
0.0015324
0.0014874
0.0014463
0.0013967
0.0013566
0.0013088
0.0012716
0.0012291
0.0011964
0.0011592
0.001115
0.0010759
0.0010274
0.00098866
0.00094458
0.00090942
0.0008652
0.00082334
0.00078277
0.00073285
0.00069259
0.00064631
0.00061224
0.0005729
0.0005395
0.00049349
0.00045017
0.00041254
0.00037404
0.00035003
0.00032686
0.00030843
0.0002845
0.00026485
0.00024561
0.00023009
0.00021898
0.00020542
0.00019316
0.00017528
0.00015993
0.00014122
0.00012636
0.00011535
0.00010533
9.8664e-05
9.0668e-05
8.3885e-05
7.9297e-05
7.6306e-05
7.1374e-05
6.6108e-05
6.1198e-05
5.5407e-05
5.145e-05
4.6444e-05
4.1161e-05
3.4292e-05
2.8918e-05
2.5877e-05
2.5137e-05
2.5211e-05
2.3439e-05
2.1202e-05
1.9536e-05
1.9411e-05
1.8285e-05
1.5426e-05
1.2781e-05
1.0644e-05
9.5555e-06
7.4308e-06
5.8965e-06
5.7306e-06
5.6441e-06
5.8011e-06
5.2037e-06
3.0318e-06
-5.6954e-07
-2.862e-06
-3.2556e-06
-3.6327e-06
-4.5585e-06
-5.3226e-06
-5.1626e-06
-5.2426e-06
-5.7351e-06
-6.6891e-06
-7.3799e-06
-8.2662e-06
-8.92e-06
-1.0018e-05
-1.068e-05
-9.9758e-06
-1.0695e-05
-1.2808e-05
-1.3265e-05
-1.2687e-05
-1.4523e-05
-1.7056e-05
-1.7177e-05
-1.6866e-05
-1.7113e-05
-1.7214e-05
-1.6997e-05
-1.7363e-05
-1.7114e-05
-1.7903e-05
-2.0478e-05
-2.0436e-05
-1.9899e-05
-1.9966e-05
-2.0112e-05
-1.9997e-05
-1.9879e-05
-2.0084e-05
-2.0296e-05
-2.0673e-05
-2.0697e-05
-2.0642e-05
-2.0363e-05
-2.023e-05
-2.0215e-05
-2.0347e-05
-2.0365e-05
-2.0544e-05
-2.0537e-05
-2.0573e-05
-2.0363e-05
-2.0284e-05
-2.014e-05
-2.0242e-05
-2.0306e-05
-2.0467e-05
-2.0588e-05
-2.0696e-05
-2.0698e-05
-2.0748e-05
-2.068e-05
-2.0649e-05
-2.0416e-05
-2.0383e-05
-2.0433e-05
-2.0605e-05
-2.0744e-05
-2.0816e-05
-2.0816e-05
-2.0762e-05
-2.0609e-05
-2.0515e-05
-2.0389e-05
-2.0542e-05
-2.0575e-05
-2.0703e-05
-2.0685e-05
-2.0832e-05
-2.0781e-05
-2.0744e-05
-2.0586e-05
-2.0558e-05
-2.0636e-05
-2.0795e-05
-2.0612e-05
-2.0599e-05
-2.061e-05
-2.0756e-05
-2.066e-05
-2.0793e-05
-2.0745e-05
-2.0738e-05
-2.063e-05
-2.2122e-05
-2.3519e-05
-2.3724e-05
-2.3505e-05
-2.4418e-05
-2.4852e-05
-2.4554e-05
-2.4837e-05
-2.5353e-05
-2.5607e-05
-2.5552e-05
-2.5717e-05
-2.6179e-05
-2.6249e-05
-2.5412e-05
-2.593e-05
-2.7206e-05
-2.7231e-05
-2.6659e-05
-2.7205e-05
-2.8457e-05
-2.8252e-05
-2.7941e-05
-2.792e-05
-2.7404e-05
-2.7153e-05
-2.8144e-05
-2.8413e-05
-2.7898e-05
-2.9239e-05
-3.0336e-05
-2.9315e-05
-2.8852e-05
-2.9531e-05
-2.9125e-05
-2.8615e-05
-2.8955e-05
-2.9105e-05
-2.9173e-05
-2.923e-05
-2.9149e-05
-2.8846e-05
-2.8852e-05
-2.8885e-05
-2.8892e-05
-2.8688e-05
-2.8718e-05
-2.88e-05
-2.8775e-05
-2.8535e-05
-2.8545e-05
-2.8552e-05
-2.855e-05
-2.8517e-05
-2.837e-05
-2.8096e-05
-2.8173e-05
-2.8088e-05
-2.8229e-05
-2.8264e-05
-2.7937e-05
-2.7965e-05
-2.826e-05
-2.8043e-05
-2.7764e-05
-2.7578e-05
-2.7612e-05
-2.7688e-05
-2.7695e-05
-2.7679e-05
-2.7549e-05
-2.7408e-05
-2.727e-05
-2.7275e-05
-2.7281e-05
-2.7009e-05
-2.6892e-05
-2.6992e-05
-2.7037e-05
-2.7014e-05
-2.7038e-05
-2.7038e-05
-2.7087e-05
-2.7047e-05
-2.7051e-05
-2.7011e-05
-2.7021e-05
-2.6969e-05
-2.7005e-05
-2.6717e-05
-2.6627e-05
-2.6883e-05
-2.6926e-05
-2.6617e-05
-2.6765e-05
-2.6867e-05
-2.6933e-05
-2.6936e-05
-2.672e-05
-2.6566e-05
-2.6595e-05
-2.678e-05
-2.6661e-05
-2.6528e-05
-2.6676e-05
-2.6688e-05
-2.6584e-05
-2.645e-05
-2.648e-05
-2.6637e-05
-2.6558e-05
-2.6445e-05
-2.6482e-05
-2.6415e-05
-2.6476e-05
-2.6556e-05
-2.6615e-05
-2.662e-05
-2.6459e-05
-2.6165e-05
-2.645e-05
-2.651e-05
-2.6211e-05
-2.6216e-05
-2.6406e-05
-2.6468e-05
-2.6383e-05
-2.6126e-05
-2.6044e-05
-2.6111e-05
-2.6171e-05
-2.6277e-05
-2.629e-05
-2.6112e-05
-2.6175e-05
-2.6207e-05
-2.62e-05
-2.6092e-05
-2.5945e-05
-2.6013e-05
-2.6127e-05
-2.602e-05
-2.5915e-05
-2.5966e-05
-2.5989e-05
-2.5909e-05
-2.6015e-05
-2.5996e-05
-2.5892e-05
-2.6032e-05
-2.5925e-05
-2.5895e-05
-2.5885e-05
-2.5835e-05
-2.6017e-05
-2.5613e-05
-2.4542e-05
-2.2067e-05
-1.7411e-05
-8.9994e-06
1.5222e-06
1.4552e-05
3.1102e-05
5.0705e-05
7.8253e-05
0.00010413
0.00013604
0.00016179
0.00019451
0.00022551
0.00025612
0.00028407
0.00030723
0.00033507
0.00035863
0.00039145
0.00042028
0.00045704
0.00049222
0.00052389
0.00056081
0.00059088
0.00063041
0.00066414
0.00070638
0.00074158
0.00077471
0.00080639
0.00083587
0.00087365
0.00090615
0.00094627
0.00098084
0.001024
0.0010613
0.0010967
0.0011339
0.0011698
0.0012158
0.001253
0.0012959
0.0013296
0.0013703
0.0014095
0.0014461
0.0014894
0.0015249
0.0015668
0.0016004
0.0016418
0.0016796
0.0017179
0.0017566
0.0017906
0.0018323
0.0018671
0.0019101
0.0019458
0.0019899
0.0020302
0.0020694
0.0021083
0.0021444
0.00219
0.0022279
0.0022735
0.0023095
0.0023526
0.0023919
0.0024279
0.0024729
0.0025094
0.0025531
0.0025874
0.0026293
0.0026665
0.0027027
0.0027398
0.0027753
0.0028198
0.0028554
0.0028974
0.0029306
0.0029712
0.0030092
0.0030487
0.00309
0.0031268
0.0031698
0.0032027
0.0032411
0.0032733
0.0033172
0.0033579
0.0033944
0.003439
0.003474
0.0035163
0.0035517
0.0035969
0.0036402
0.0036851
0.0037262
0.0037599
0.0037999
0.0038326
0.0038745
0.0039097
0.0039524
0.0039904
0.0040263
0.0040621
0.004096
0.0041395
0.0041771
0.0042222
0.0042573
0.0042995
0.0043392
0.0043763
0.0044239
0.0044629
0.0045104
0.0045487
0.0045945
0.0046366
0.0046795
0.0047237
0.0047637
0.0048108
0.0048483
0.0048941
0.0049301
0.0049745
0.005016
0.0050575
0.0050991
0.0051369
0.0051827
0.0052192
0.0052636
0.0053011
0.0053477
0.0053898
0.0054277
0.0054719
0.005507
0.005546
0.0055741
0.0056031
0.005625
0.0056437
0.0056591
0.0056712
0.005685
0.0056977
0.0057145
0.0057289
0.0057469
0.0057628
0.00578
0.0057964
0.0058089
0.0058195
0.0058259
0.0058304
0.0058311
0.0058314
0.0058321
0.0058328
0.0058354
0.0058395
0.005846
0.0058518
0.0058602
0.0058669
0.0058721
0.0058764
0.0058803
0.0058855
0.0058894
0.005891
0.0058914
0.0058916
0.0058919
0.0058923
0.0058929
0.0058935
0.0058947
0.005896
0.0058984
0.0058988
0.0058994
0.0058997
0.0059002
0.0059004
0.0059004
0.0059003
0.0059004
0.0059007
0.0059012
0.0059014
0.0059018
0.0059019
0.0059019
0.0059017
0.0059018
0.0059021
0.0059025
0.0059024
0.0059027
0.005903
0.0059032
0.0059034
0.0059037
0.0059038
0.005904
0.005904
0.0059045
0.0059048
0.0059049
0.0059051
0.0059057
0.0059056
0.0059057
0.0059061
0.0059064
0.0059063
0.0059065
0.0059066
0.005907
0.005907
0.005907
0.0059071
0.0059076
0.0059076
0.0059078
0.0059079
0.005908
0.0059082
0.0059082
0.0059082
0.0059085
0.0059086
0.0059089
0.005909
0.0059092
0.0059094
0.0059095
0.0059097
0.0059098
0.00591
0.00591
0.0059099
0.0059104
0.0059105
0.0059104
0.0059106
0.005911
0.0059108
0.005911
0.0059112
0.0059114
0.0059112
0.0059114
0.0059117
0.0059117
0.0059119
0.0059119
0.005912
0.0059123
0.0059122
0.0059123
0.0059123
0.0059124
0.0059124
0.0059127
0.0059129
0.0059129
0.0059127
0.0059131
0.0059131
0.005913
0.0059132
0.0059131
0.0059133
0.0059133
0.0059134
0.0059135
0.0059135
0.0059134
0.0059133
0.0059137
0.0059137
0.0059136
0.0059137
0.0059137
0.0059138
0.0059139
0.0059137
0.005914
0.005914
0.0059141
0.005914
0.0059141
0.005914
0.0059141
0.0059139
0.0059141
0.0059141
0.0059141
0.0059142
0.0059143
0.0059144
0.0059142
0.0059142
0.0059145
0.0059142
0.0059143
0.0059144
0.0059143
0.0059144
0.0059144
0.0059143
0.0059145
0.0059144
0.0059145
0.0059145
0.0059144
0.0059145
0.0059144
0.0059146
0.0059148
0.0059144
0.0059145
0.0059147
0.0059145
0.0059145
0.0059146
0.0059145
0.0059146
0.0059144
0.0059148
0.0059146
0.0059146
0.0059144
0.0059145
0.0059145
0.0059146
0.0059147
0.0059147
0.0059146
0.0059148
0.0059145
0.0059148
0.0059146
0.0059144
0.0059144
0.0059148
0.0059146
0.0059146
0.0059146
0.0059147
0.0059146
0.0059145
0.0059143
0.0059144
0.0059146
0.0059145
0.0059146
0.0059144
0.0059146
0.0059146
0.0059145
0.0059146
0.0059145
0.0059145
0.0059144
0.0059144
0.0059141
0.0059143
0.0059145
0.0059145
0.0059142
0.0059144
0.0059145
0.0059145
0.0059141
0.0059143
0.0059144
0.0059145
0.0059143
0.0059143
0.0059141
0.0059141
0.005914
0.0059142
0.0059144
0.0059142
0.005914
0.0059144
0.0059141
0.0059139
0.0059139
0.005914
0.0059141
0.0059142
0.0059141
0.0059141
0.0059139
0.0059138
0.0059138
0.005914
0.0059138
0.0059137
0.0059138
0.0059141
0.0059138
0.0059136
0.0059136
0.0059139
0.0059138
0.0059138
0.0059137
0.0059137
0.0059136
0.0059137
0.0059135
0.0059134
0.0059134
0.0059137
0.0059133
0.0059134
0.0059136
0.0059135
0.0059131
0.0059134
0.0059134
0.0059133
0.0059133
0.0059134
0.0059133
0.0059134
0.0059132
0.0059131
0.0059129
0.0059131
0.0059122
0.0059113
0.0059059
0.0058937
0.00587
0.0058356
0.005797
0.0057413
0.0056893
0.0056202
0.0055592
0.005484
0.005418
0.0053562
0.0052956
0.0052419
0.005179
0.0051274
0.0050601
0.0049961
0.0049285
0.004857
0.0047906
0.0047082
0.00464
0.004561
0.0044982
0.0044231
0.0043546
0.0042855
0.0042131
0.0041468
0.0040657
0.0040001
0.0039183
0.0038493
0.0037631
0.0036825
0.0036039
0.0035282
0.0034622
0.0033805
0.0033113
0.0032251
0.0031479
0.0030716
0.0029962
0.0029281
0.0028429
0.0027726
0.0026862
0.0026153
0.0025311
0.0024552
0.0023764
0.0022985
0.0022293
0.0021452
0.0020759
0.0019904
0.0019199
0.0018357
0.0017607
0.001686
0.0016102
0.0015431
0.0014608
0.0013926
0.0013112
0.0012388
0.0011661
0.0010942
0.0010284
0.00094587
0.00087763
0.00079602
0.00073336
0.00066474
0.00060948
0.00056021
0.0005185
0.00048709
0.00045552
0.00043326
0.00040631
0.00038412
0.00035658
0.00033095
0.00030682
0.00028381
0.00026245
0.00023701
0.00021824
0.00020133
0.00019201
0.00018644
0.00018087
0.00017537
0.00016575
0.00015717
0.0001456
0.00013616
0.00012719
0.00011898
0.00011003
0.00010024
9.1895e-05
8.7635e-05
8.7462e-05
8.8556e-05
8.8151e-05
8.5387e-05
8.0688e-05
7.6691e-05
7.3085e-05
6.8091e-05
6.1792e-05
5.7519e-05
5.3877e-05
5.2392e-05
5.1703e-05
5.102e-05
4.92e-05
4.519e-05
4.2346e-05
3.9677e-05
3.7069e-05
3.4348e-05
3.2089e-05
3.017e-05
2.9191e-05
2.9055e-05
2.9258e-05
2.8247e-05
2.5304e-05
2.2072e-05
1.5393e-05
1.0862e-05
8.4083e-06
7.8594e-06
7.0444e-06
5.4287e-06
4.2512e-06
4.4587e-06
4.2815e-06
4.0403e-06
3.0745e-06
1.6299e-06
-8.9301e-07
-1.4247e-06
-1.5156e-06
-1.8652e-06
-2.6413e-06
-2.5377e-06
-2.8634e-06
-3.9731e-06
-5.8169e-06
-7.2169e-06
-7.2065e-06
-7.6382e-06
-8.8962e-06
-1.0785e-05
-1.1148e-05
-1.1149e-05
-1.1124e-05
-1.1135e-05
-1.1268e-05
-1.1113e-05
-1.1085e-05
-1.109e-05
-1.1029e-05
-1.1158e-05
-1.1571e-05
-1.2509e-05
-1.3653e-05
-1.5372e-05
-1.5233e-05
-1.5553e-05
-1.6513e-05
-1.6095e-05
-1.7697e-05
-2.0239e-05
-2.0716e-05
-1.9943e-05
-2.1504e-05
-2.3708e-05
-2.4951e-05
-2.4487e-05
-2.4536e-05
-2.6726e-05
-2.7368e-05
-2.642e-05
-2.7649e-05
-2.9872e-05
-2.9609e-05
-2.9495e-05
-3.1688e-05
-3.2902e-05
-3.1733e-05
-3.2407e-05
-3.5447e-05
-3.5741e-05
-3.471e-05
-3.5091e-05
-3.6083e-05
-3.5963e-05
-3.5337e-05
-3.5764e-05
-3.5741e-05
-3.5614e-05
-3.6021e-05
-3.6094e-05
-3.5995e-05
-3.6021e-05
-3.5977e-05
-3.5673e-05
-3.5579e-05
-3.5663e-05
-3.5783e-05
-3.5716e-05
-3.5673e-05
-3.553e-05
-3.5396e-05
-3.533e-05
-3.5348e-05
-3.5333e-05
-3.5455e-05
-3.5511e-05
-3.5218e-05
-3.5315e-05
-3.5478e-05
-3.4975e-05
-3.4846e-05
-3.5051e-05
-3.4924e-05
-3.4659e-05
-3.4889e-05
-3.4908e-05
-3.4696e-05
-3.4552e-05
-3.4599e-05
-3.4599e-05
-3.4452e-05
-3.4391e-05
-3.4461e-05
-3.4315e-05
-3.4381e-05
-3.4251e-05
-3.4087e-05
-3.42e-05
-3.4025e-05
-3.3833e-05
-3.3804e-05
-3.3832e-05
-3.3811e-05
-3.3878e-05
-3.3882e-05
-3.3393e-05
-3.347e-05
-3.3962e-05
-3.2942e-05
-3.2056e-05
-3.1911e-05
-3.2023e-05
-3.2056e-05
-3.1936e-05
-3.1924e-05
-3.1864e-05
-3.1813e-05
-3.1671e-05
-3.1546e-05
-3.1481e-05
-3.1461e-05
-3.1236e-05
-3.1123e-05
-3.1281e-05
-3.1309e-05
-3.1112e-05
-3.0883e-05
-3.0784e-05
-3.064e-05
-3.0973e-05
-3.0651e-05
-3.0609e-05
-3.0878e-05
-3.0928e-05
-3.0686e-05
-3.0394e-05
-3.0211e-05
-3.0367e-05
-3.0404e-05
-3.0455e-05
-3.0448e-05
-3.0438e-05
-3.0423e-05
-3.03e-05
-3.0312e-05
-3.0248e-05
-3.0302e-05
-3.0404e-05
-3.0418e-05
-3.043e-05
-3.0272e-05
-3.0315e-05
-3.0148e-05
-3.0036e-05
-3.0003e-05
-2.9956e-05
-3.0042e-05
-3.0105e-05
-3.0114e-05
-3.0023e-05
-3.0048e-05
-3.009e-05
-3.0046e-05
-3.0033e-05
-2.9877e-05
-2.9828e-05
-2.9903e-05
-2.9957e-05
-2.9996e-05
-3.0033e-05
-2.9942e-05
-2.9966e-05
-2.9733e-05
-2.96e-05
-2.9647e-05
-2.9668e-05
-2.9683e-05
-2.9583e-05
-2.9648e-05
-2.9736e-05
-2.9763e-05
-2.9734e-05
-2.9712e-05
-2.9582e-05
-2.9624e-05
-2.9482e-05
-2.9407e-05
-2.9418e-05
-2.9388e-05
-2.9322e-05
-2.9412e-05
-2.9405e-05
-2.9377e-05
-2.9277e-05
-2.9352e-05
-2.9389e-05
-2.9375e-05
-2.9525e-05
-2.9512e-05
-2.9283e-05
-2.932e-05
-2.922e-05
-2.9234e-05
-2.911e-05
-2.9062e-05
-2.9117e-05
-2.9216e-05
-2.9207e-05
-2.9294e-05
-2.9049e-05
-2.8881e-05
-2.8905e-05
-2.8959e-05
-2.9083e-05
-2.9046e-05
-2.9075e-05
-2.8947e-05
-2.8992e-05
-2.8961e-05
-2.8739e-05
-2.875e-05
-2.8786e-05
-2.9968e-05
-3.1603e-05
-3.5356e-05
-4.4532e-05
-6.1258e-05
-8.8249e-05
-0.00012483
-0.00016749
-0.00021062
-0.00026775
-0.0003244
-0.00038341
-0.00044386
-0.00050147
-0.00055464
-0.00059809
-0.0006479
-0.00069529
-0.000749
-0.00080736
-0.00086904
-0.00093448
-0.0010039
-0.0010761
-0.0011495
-0.0012194
-0.0012884
-0.0013592
-0.001428
-0.0014944
-0.001557
-0.0016198
-0.0016869
-0.001751
-0.0018321
-0.0019062
-0.0019809
-0.0020549
-0.0021289
-0.0022026
-0.0022667
-0.0023435
-0.002412
-0.0024808
-0.0025505
-0.0026213
-0.0026944
-0.0027676
-0.0028404
-0.0029129
-0.0029869
-0.0030609
-0.0031349
-0.0032095
-0.0032819
-0.0033518
-0.0034204
-0.0034901
-0.0035532
-0.0036306
-0.0037021
-0.0037729
-0.0038432
-0.0039135
-0.0039829
-0.0040463
-0.0041249
-0.0041963
-0.0042664
-0.0043359
-0.0044068
-0.0044796
-0.0045528
-0.0046247
-0.0046977
-0.0047711
-0.0048451
-0.0049176
-0.0049899
-0.0050608
-0.0051274
-0.0051876
-0.0052403
-0.0052822
-0.0053259
-0.0053596
-0.005386
-0.0054038
-0.0054104
-0.0054101
-0.0054098
-0.0054091
-0.0054082
-0.0054076
-0.0054075
-0.0054077
-0.005408
-0.0054082
-0.0054082
-0.0054078
-0.0054072
-0.0054068
-0.0054067
-0.0054068
-0.0054071
-0.0054073
-0.0054074
-0.0054073
-0.0054071
-0.0054068
-0.0054066
-0.0054067
-0.0054068
-0.005407
-0.0054072
-0.0054072
-0.005407
-0.0054068
-0.0054066
-0.0054066
-0.0054068
-0.0054069
-0.005407
-0.0054071
-0.005407
-0.0054068
-0.0054067
-0.0054066
-0.0054067
-0.0054068
-0.0054069
-0.005407
-0.0054069
-0.0054069
-0.0054067
-0.0054066
-0.0054067
-0.0054067
-0.0054069
-0.0054069
-0.0054069
-0.0054069
-0.0054068
-0.0054067
-0.0054066
-0.0054067
-0.0054068
-0.0054069
-0.0054069
-0.0054069
-0.0054068
-0.0054067
-0.0054067
-0.0054067
-0.0054068
-0.0054069
-0.005407
-0.0054069
-0.0054068
-0.0054068
-0.0054067
-0.0054068
-0.0054068
-0.0054069
-0.005407
-0.005407
-0.0054068
-0.0054068
-0.0054068
-0.0054068
-0.0054068
-0.0054069
-0.005407
-0.0054069
-0.0054069
-0.0054069
-0.0054069
-0.0054069
-0.0054069
-0.0054069
-0.005407
-0.005407
-0.0054069
-0.0054069
-0.0054069
-0.0054069
-0.005407
-0.005407
-0.005407
-0.005407
-0.005407
-0.005407
-0.0054069
-0.005407
-0.005407
-0.005407
-0.0054071
-0.0054071
-0.0054071
-0.0054071
-0.005407
-0.005407
-0.005407
-0.0054071
-0.0054071
-0.0054072
-0.0054071
-0.0054071
-0.0054071
-0.0054071
-0.0054071
-0.0054071
-0.0054071
-0.0054072
-0.0054072
-0.0054072
-0.0054071
-0.0054071
-0.0054071
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054072
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054072
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054073
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054074
-0.0054075
-0.0054075
-0.0054074
-0.0054075
-0.0054075
-0.0054074
-0.0054075
-0.0054075
-0.0054075
-0.0054075
-0.0054075
-0.0054076
-0.0054075
-0.0054075
-0.0054075
-0.0054075
-0.0054076
-0.0054075
-0.0054075
-0.0054075
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054076
-0.0054077
-0.0054077
-0.0054077
-0.0054076
-0.0054077
-0.0054077
-0.0054077
-0.0054077
-0.0054077
-0.0054077
-0.0054077
-0.0054077
-0.0054077
-0.0054078
-0.0054078
-0.0054077
-0.0054077
-0.0054077
-0.0054077
-0.0054077
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054077
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054079
-0.0054079
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054079
-0.0054078
-0.0054078
-0.0054079
-0.0054079
-0.0054078
-0.0054078
-0.0054078
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.0054081
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.005408
-0.0054079
-0.0054079
-0.005408
-0.0054079
-0.0054078
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054079
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054078
-0.0054079
-0.0054084
-0.0054096
-0.0054099
-0.0054086
-0.0054061
-0.0053982
-0.0053784
-0.0053399
-0.0052832
-0.0052195
-0.0051295
-0.0050429
-0.0049558
-0.0048682
-0.004784
-0.0047042
-0.0046363
-0.0045595
-0.0044944
-0.0044319
-0.0043692
-0.0043025
-0.0042316
-0.004153
-0.0040682
-0.0039828
-0.0039028
-0.0038287
-0.0037568
-0.0036862
-0.0036166
-0.0035465
-0.0034752
-0.0034029
-0.0033372
-0.0032564
-0.0031821
-0.0031084
-0.003034
-0.0029594
-0.0028869
-0.0028255
-0.0027568
-0.0026984
-0.0026428
-0.002589
-0.0025342
-0.0024795
-0.0024256
-0.0023742
-0.0023249
-0.0022743
-0.0022204
-0.0021662
-0.0021132
-0.0020632
-0.0020168
-0.0019721
-0.0019286
-0.0018885
-0.0018391
-0.0017946
-0.0017513
-0.0017062
-0.0016594
-0.0016122
-0.0015695
-0.0015209
-0.0014794
-0.0014382
-0.0013981
-0.0013585
-0.0013175
-0.0012764
-0.0012355
-0.001195
-0.0011542
-0.001112
-0.0010691
-0.0010243
-0.00097848
-0.00093534
-0.00089541
-0.00085688
-0.00082214
-0.00077932
-0.00073895
-0.00069754
-0.00065671
-0.00061704
-0.00057699
-0.00054073
-0.00049614
-0.00045769
-0.00042099
-0.00038699
-0.00035695
-0.00033193
-0.00031145
-0.00029303
-0.00027484
-0.000257
-0.00024141
-0.00022697
-0.00021264
-0.00019902
-0.00018649
-0.00017283
-0.00015959
-0.00014878
-0.00013841
-0.00013167
-0.00012521
-0.00011829
-0.00010881
-0.00010021
-9.4821e-05
-8.9284e-05
-8.5578e-05
-8.1993e-05
-7.6844e-05
-7.1958e-05
-6.811e-05
-6.4381e-05
-5.9798e-05
-5.4923e-05
-4.9156e-05
-4.4482e-05
-4.0342e-05
-3.6878e-05
-3.4565e-05
-3.4065e-05
-3.4355e-05
-3.4454e-05
-3.4441e-05
-3.376e-05
-3.2658e-05
-3.1018e-05
-2.7383e-05
-2.2999e-05
-2.0946e-05
-2.0852e-05
-2.0647e-05
-2.0406e-05
-2.0552e-05
-2.0338e-05
-1.997e-05
-1.934e-05
-1.8133e-05
-1.5972e-05
-1.5038e-05
-1.4234e-05
-1.3796e-05
-1.3677e-05
-1.3681e-05
-1.349e-05
-1.3242e-05
-1.2783e-05
-1.2383e-05
-1.1521e-05
-9.5622e-06
-8.5577e-06
-8.4111e-06
-8.674e-06
-8.7652e-06
-8.1643e-06
-8.0027e-06
-7.6085e-06
-7.3079e-06
-7.4328e-06
-7.2243e-06
-7.3318e-06
-7.0781e-06
-7.0465e-06
-7.0469e-06
-6.9322e-06
-6.6258e-06
-6.4164e-06
-6.4673e-06
-6.3647e-06
-6.1965e-06
-6.1385e-06
-5.7798e-06
-5.6417e-06
-5.4783e-06
-5.6215e-06
-5.4755e-06
-5.2742e-06
-5.206e-06
-5.3502e-06
-5.2911e-06
-5.3371e-06
-5.2173e-06
-5.11e-06
-5.1085e-06
-5.0023e-06
-4.8875e-06
-4.8939e-06
-5.0447e-06
-4.9467e-06
-5.0316e-06
-5.0215e-06
-4.9123e-06
-4.7452e-06
-4.7441e-06
-4.635e-06
-4.7206e-06
-4.7734e-06
-4.7233e-06
-4.7853e-06
-4.7693e-06
-4.6533e-06
-4.678e-06
-4.6011e-06
-4.5042e-06
-4.4524e-06
-4.6478e-06
-4.5917e-06
-4.4752e-06
-4.4747e-06
-4.3477e-06
-4.381e-06
-4.4338e-06
-4.4785e-06
-4.3791e-06
-4.4111e-06
-4.431e-06
-4.42e-06
-4.4468e-06
-4.5332e-06
-4.4322e-06
-4.2975e-06
-4.2611e-06
-4.2963e-06
-4.2846e-06
-4.1504e-06
-4.1606e-06
-4.1609e-06
-4.3814e-06
-4.2828e-06
-4.1356e-06
-4.1266e-06
-4.0567e-06
-4.1251e-06
-4.1217e-06
-4.2221e-06
-4.17e-06
-4.0706e-06
-4.0469e-06
-4.0503e-06
-3.9428e-06
-3.8526e-06
-3.8298e-06
-3.9932e-06
-3.9513e-06
-3.9055e-06
-3.8981e-06
-3.9597e-06
-3.9418e-06
-3.9714e-06
-3.9294e-06
-3.9912e-06
-3.7894e-06
-3.7765e-06
-3.8737e-06
-3.8971e-06
-3.8612e-06
-3.8871e-06
-3.6779e-06
-3.6932e-06
-3.7372e-06
-3.614e-06
-3.6488e-06
-3.8226e-06
-3.6496e-06
-3.5369e-06
-3.5945e-06
-3.6761e-06
-3.4837e-06
-3.6791e-06
-3.591e-06
-3.5791e-06
-3.4806e-06
-3.4967e-06
-3.4293e-06
-3.4041e-06
-3.4884e-06
-3.4587e-06
-3.4766e-06
-3.3227e-06
-3.3323e-06
-3.3165e-06
-3.411e-06
-3.4049e-06
-3.3968e-06
-3.4483e-06
-3.4075e-06
-3.2161e-06
-3.2283e-06
-3.3871e-06
-3.2124e-06
-3.2359e-06
-3.2537e-06
-3.4226e-06
-3.2672e-06
-3.2441e-06
-3.1721e-06
-3.0722e-06
-3.0839e-06
-3.2537e-06
-3.1344e-06
-3.0959e-06
-3.0117e-06
-3.1383e-06
-3.1774e-06
-3.0246e-06
-3.0949e-06
-2.9457e-06
-3.0079e-06
-3.0107e-06
-2.9172e-06
-3.0948e-06
-3.0493e-06
-2.8814e-06
-2.9345e-06
-3.0475e-06
-2.8361e-06
-2.8761e-06
-2.9015e-06
-2.9745e-06
-2.8362e-06
-2.9131e-06
-2.9377e-06
-2.9402e-06
-2.8235e-06
-2.8744e-06
-2.7267e-06
-2.7613e-06
-2.6818e-06
-2.844e-06
-2.9056e-06
-2.8603e-06
-2.6188e-06
-2.7886e-06
-2.8053e-06
-2.891e-06
-2.7504e-06
-2.6818e-06
-2.7118e-06
-2.6488e-06
-2.635e-06
-2.7086e-06
-2.5178e-06
-2.5971e-06
-2.6904e-06
-2.5124e-06
-2.4329e-06
-2.5793e-06
-2.555e-06
-2.7172e-06
-2.5609e-06
-2.671e-06
-2.594e-06
-2.6512e-06
-2.511e-06
-2.5468e-06
-2.4821e-06
-2.4846e-06
-2.4337e-06
-2.4462e-06
-2.3571e-06
-2.378e-06
-2.437e-06
-2.4669e-06
-2.4083e-06
-2.4615e-06
-2.4174e-06
-2.4469e-06
-2.5037e-06
-2.5485e-06
-2.4514e-06
-2.517e-06
-2.2853e-06
-2.3619e-06
-2.3784e-06
-2.3228e-06
-2.2716e-06
-2.2456e-06
-2.2882e-06
-2.3645e-06
-2.3422e-06
-2.3584e-06
-2.3171e-06
-2.2049e-06
-2.5388e-06
-3.2845e-06
-4.5725e-06
-5.426e-06
-7.6026e-06
-1.116e-05
-1.8581e-05
-3.1077e-05
-4.7343e-05
-7.3755e-05
-0.0001027
-0.00013427
-0.00016827
-0.00020423
-0.0002406
-0.00027286
-0.00030982
-0.00033881
-0.00036651
-0.00039483
-0.00042466
-0.00045651
-0.00048515
-0.00052156
-0.00055794
-0.00059587
-0.00063147
-0.00067744
-0.00071784
-0.00075636
-0.00079248
-0.00082654
-0.00086094
-0.00089448
-0.00093571
-0.0009736
-0.0010107
-0.0010453
-0.0010788
-0.0011139
-0.0011482
-0.0011933
-0.0012349
-0.0012745
-0.0013115
-0.0013499
-0.0013915
-0.0014296
-0.0014746
-0.0015145
-0.0015517
-0.0015839
-0.0016232
-0.0016592
-0.0016973
-0.0017365
-0.0017757
-0.001814
-0.001848
-0.0018912
-0.0019319
-0.001974
-0.0020166
-0.0020562
-0.0020925
-0.0021235
-0.0021616
-0.0021984
-0.002238
-0.0022776
-0.0023163
-0.0023535
-0.0023886
-0.0024334
-0.0024738
-0.0025151
-0.0025506
-0.0025933
-0.002632
-0.0026696
-0.0027049
-0.002741
-0.0027789
-0.0028143
-0.0028572
-0.0028977
-0.0029373
-0.0029766
-0.0030169
-0.0030586
-0.0030979
-0.0031415
-0.0031796
-0.0032182
-0.0032562
-0.0032953
-0.0033341
-0.0033676
-0.0034079
-0.0034445
-0.0034838
-0.0035212
-0.0035676
-0.0036093
-0.0036489
-0.0036891
-0.0037297
-0.0037687
-0.0038044
-0.0038467
-0.0038822
-0.0039167
-0.003952
-0.0039905
-0.0040316
-0.0040709
-0.0041187
-0.0041605
-0.0042007
-0.0042407
-0.0042812
-0.0043222
-0.0043578
-0.0044005
-0.0044363
-0.0044696
-0.0045007
-0.0045425
-0.0045834
-0.0046267
-0.0046696
-0.0047114
-0.0047524
-0.0047896
-0.0048355
-0.0048759
-0.0049181
-0.0049596
-0.0049995
-0.0050353
-0.0050645
-0.0050977
-0.005125
-0.0051487
-0.0051681
-0.0051812
-0.0051876
-0.0051878
-0.0051868
-0.0051863
-0.0051853
-0.0051847
-0.0051847
-0.0051842
-0.0051842
-0.0051841
-0.0051838
-0.0051832
-0.0051829
-0.0051825
-0.0051823
-0.0051823
-0.0051825
-0.0051826
-0.0051827
-0.0051826
-0.0051823
-0.0051822
-0.0051821
-0.0051822
-0.0051823
-0.0051825
-0.0051826
-0.0051825
-0.0051824
-0.0051822
-0.0051822
-0.0051822
-0.0051823
-0.0051824
-0.0051825
-0.0051825
-0.0051824
-0.0051823
-0.0051822
-0.0051822
-0.0051823
-0.0051824
-0.0051825
-0.0051825
-0.0051824
-0.0051823
-0.0051822
-0.0051823
-0.0051823
-0.0051824
-0.0051825
-0.0051825
-0.0051825
-0.0051824
-0.0051823
-0.0051823
-0.0051823
-0.0051824
-0.0051825
-0.0051825
-0.0051825
-0.0051825
-0.0051824
-0.0051824
-0.0051824
-0.0051825
-0.0051825
-0.0051826
-0.0051826
-0.0051825
-0.0051824
-0.0051824
-0.0051824
-0.0051825
-0.0051825
-0.0051826
-0.0051826
-0.0051826
-0.0051825
-0.0051825
-0.0051824
-0.0051825
-0.0051826
-0.0051827
-0.0051826
-0.0051826
-0.0051826
-0.0051825
-0.0051825
-0.0051826
-0.0051826
-0.0051826
-0.0051826
-0.0051827
-0.0051826
-0.0051826
-0.0051826
-0.0051826
-0.0051826
-0.0051827
-0.0051827
-0.0051827
-0.0051827
-0.0051827
-0.0051827
-0.0051827
-0.0051827
-0.0051827
-0.0051828
-0.0051827
-0.0051827
-0.0051827
-0.0051827
-0.0051827
-0.0051827
-0.0051828
-0.0051828
-0.0051828
-0.0051828
-0.0051828
-0.0051828
-0.0051828
-0.0051828
-0.0051829
-0.0051828
-0.0051829
-0.0051829
-0.0051829
-0.0051828
-0.0051829
-0.0051828
-0.0051829
-0.0051829
-0.0051829
-0.0051829
-0.0051829
-0.0051829
-0.0051829
-0.0051829
-0.0051829
-0.005183
-0.005183
-0.0051829
-0.0051829
-0.0051829
-0.0051829
-0.0051829
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.005183
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051831
-0.0051832
-0.0051832
-0.0051832
-0.0051832
-0.0051832
-0.0051831
-0.0051832
-0.0051832
-0.0051833
-0.0051832
-0.0051832
-0.0051832
-0.0051832
-0.0051832
-0.0051832
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051833
-0.0051834
-0.0051834
-0.0051833
-0.0051834
-0.0051834
-0.0051834
-0.0051834
-0.0051834
-0.0051833
-0.0051834
-0.0051834
-0.0051834
-0.0051834
-0.0051834
-0.0051834
-0.0051835
-0.0051834
-0.0051834
-0.0051834
-0.0051834
-0.0051834
-0.0051834
-0.0051834
-0.0051835
-0.0051835
-0.0051834
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051835
-0.0051836
-0.0051836
-0.0051835
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051836
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051837
-0.0051838
-0.0051838
-0.0051838
-0.0051838
-0.0051838
-0.0051837
-0.0051838
-0.0051837
-0.0051838
-0.0051838
-0.0051838
-0.0051838
-0.0051838
-0.0051838
-0.0051838
-0.0051838
-0.0051838
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051838
-0.0051838
-0.0051838
-0.0051838
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.005184
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.0051839
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.005184
-0.0051842
-0.0051848
-0.005186
-0.005186
-0.0051849
-0.0051846
-0.0051833
-0.0051716
-0.0051465
-0.0051042
-0.0050446
-0.0049706
-0.0048879
-0.0048103
-0.0047158
-0.0046314
-0.0045478
-0.0044667
-0.0043917
-0.0043259
-0.0042725
-0.0042106
-0.0041503
-0.0040827
-0.0040168
-0.0039303
-0.0038492
-0.003777
-0.003692
-0.0036174
-0.0035445
-0.0034788
-0.0033998
-0.0033272
-0.0032542
-0.0031799
-0.0031058
-0.0030307
-0.0029619
-0.0028792
-0.0028045
-0.0027308
-0.0026585
-0.0025866
-0.0025144
-0.00245
-0.0023703
-0.0022969
-0.0022218
-0.0021527
-0.0020656
-0.0019875
-0.0019196
-0.0018394
-0.0017671
-0.0016931
-0.001624
-0.0015403
-0.0014662
-0.0013932
-0.0013208
-0.0012489
-0.0011753
-0.0011078
-0.0010253
-0.00095268
-0.00088213
-0.00081512
-0.00075154
-0.00069049
-0.00063978
-0.00058451
-0.00054109
-0.00050583
-0.0004806
-0.00045437
-0.00043269
-0.0004133
-0.00038877
-0.00036437
-0.00033803
-0.00031328
-0.00028272
-0.00025643
-0.00023286
-0.00021375
-0.0001984
-0.000186
-0.00017688
-0.0001673
-0.00016119
-0.00015568
-0.00014838
-0.00013784
-0.00012489
-0.00011159
-9.6096e-05
-8.4705e-05
-7.6067e-05
-7.1046e-05
-6.6248e-05
-6.1068e-05
-5.7737e-05
-5.5445e-05
-5.4066e-05
-5.1726e-05
-4.8773e-05
-4.2267e-05
-3.4411e-05
-2.825e-05
-2.437e-05
-2.0642e-05
-1.5204e-05
-1.1152e-05
-9.5112e-06
-8.9664e-06
-8.5625e-06


==> Data/Experiments_and_Simulation_Data/Sine1_torECU_meas.csv <==
-0.043945
-0.055664
-0.0078125
-0.020508
-0.039063
-0.042969
-0.054688
-0.055664
-0.015625
-0.05957
-0.054688
-0.043945
-0.067383
-0.070313
-0.078125
-0.054688
-0.05957
-0.019531
-0.051758
-0.035156
-0.071289
-0.047852
-0.070313
-0.067383
-0.047852
-0.019531
-0.03125
-0.0048828
-0.027344
0.015625
0.02832
0.040039
0.051758
0.079102
0.071289
0.043945
0.097656
0.10156
0.11035
0.11816
0.09082
0.12109
0.098633
0.097656
0.12598
0.15723
0.125
0.11328
0.12891
0.12207
0.15332
0.17285
0.12891
0.17188
0.14453
0.16113
0.16406
0.18848
0.16797
0.2041
0.16797
0.21094
0.19629
0.1875
0.17676
0.19141
0.21094
0.24707
0.23438
0.25
0.22363
0.23926
0.23145
0.25
0.27734
0.25
0.20801
0.22363
0.22363
0.24707
0.27832
0.29688
0.28223
0.27441
0.27051
0.27051
0.23047
0.2627
0.27832
0.27441
0.27734
0.2666
0.25391
0.30176
0.26563
0.29785
0.28125
0.23535
0.23047
0.21973
0.20801
0.18066
0.18066
0.14844
0.1416
0.11816
0.11328
0.10938
0.0625
0.05957
0.071289
0.067383
0.0625
0.0625
0.066406
0.047852
0.086914
0.074219
0.054688
0.0087891
0.035156
0.067383
0.075195
0.050781
0.040039
0.035156
0.042969
0.042969
0.046875
0.042969
0.024414
-0.011719
-0.0078125
0.0078125
-0.00097656
0.0078125
-0.032227
-0.0087891
0.016602
-0.011719
-0.0048828
-0.03125
-0.015625
-0.040039
-0.023438
-0.024414
-0.042969
-0.063477
-0.043945
-0.050781
-0.024414
-0.040039
-0.042969
-0.03125
-0.051758
-0.054688
-0.063477
-0.046875
-0.070313
-0.043945
-0.050781
-0.067383
-0.067383
-0.03125
-0.055664
-0.0087891
-0.050781
-0.051758
-0.036133
-0.0048828
-0.011719
0.00097656
-0.0039063
0.02832
0.0087891
0.063477
0.058594
0.067383
0.066406
0.098633
0.11719
0.11719
0.09082
0.086914
0.078125
0.13281
0.09082
0.1377
0.12207
0.15723
0.11816
0.11816
0.12598
0.16113
0.15332
0.16504
0.1416
0.15332
0.14844
0.15625
0.16895
0.20703
0.16504
0.17285
0.18066
0.20703
0.1875
0.21875
0.22266
0.23047
0.24707
0.24219
0.27344
0.20313
0.24316
0.21875
0.26563
0.25
0.23828
0.23535
0.22363
0.25781
0.2627
0.29395
0.2627
0.27832
0.27734
0.29004
0.25
0.27734
0.25879
0.24609
0.28223
0.27832
0.25781
0.25879
0.2627
0.27832
0.25879
0.24707
0.24609
0.23438
0.21875
0.23047
0.21875
0.18848
0.19141
0.12891
0.12207
0.10645
0.098633
0.11328
0.075195
0.050781
0.0625
0.063477
0.063477
0.042969
0.10254
0.070313
0.058594
0.055664
0.042969
0.046875
0.040039
0.067383
0.0625
0.03125
0.046875
0.0087891
0.040039
0.024414
0.032227
0.043945
0.039063
0.0
-0.0048828
-0.015625
-0.016602
0.0
-0.016602
-0.0087891
-0.00097656
-0.023438
-0.035156
-0.035156
-0.023438
0.0039063
-0.0087891
-0.040039
-0.078125


==> Data/Experiments_and_Simulation_Data/Sine1_torECU_rating.csv <==
0.0


==> Data/Experiments_and_Simulation_Data/Sine1_torECU_time.csv <==
75.0
75.01
75.02
75.03
75.04
75.05
75.06
75.07
75.08
75.09
75.1
75.11
75.12
75.13
75.14
75.15
75.16
75.17
75.18
75.19
75.2
75.21
75.22
75.23
75.24
75.25
75.26
75.27
75.28
75.29
75.3
75.31
75.32
75.33
75.34
75.35
75.36
75.37
75.38
75.39
75.4
75.41
75.42
75.43
75.44
75.45
75.46
75.47
75.48
75.49
75.5
75.51
75.52
75.53
75.54
75.55
75.56
75.57
75.58
75.59
75.6
75.61
75.62
75.63
75.64
75.65
75.66
75.67
75.68
75.69
75.7
75.71
75.72
75.73
75.74
75.75
75.76
75.77
75.78
75.79
75.8
75.81
75.82
75.83
75.84
75.85
75.86
75.87
75.88
75.89
75.9
75.91
75.92
75.93
75.94
75.95
75.96
75.97
75.98
75.99
76.0
76.01
76.02
76.03
76.04
76.05
76.06
76.07
76.08
76.09
76.1
76.11
76.12
76.13
76.14
76.15
76.16
76.17
76.18
76.19
76.2
76.21
76.22
76.23
76.24
76.25
76.26
76.27
76.28
76.29
76.3
76.31
76.32
76.33
76.34
76.35
76.36
76.37
76.38
76.39
76.4
76.41
76.42
76.43
76.44
76.45
76.46
76.47
76.48
76.49
76.5
76.51
76.52
76.53
76.54
76.55
76.56
76.57
76.58
76.59
76.6
76.61
76.62
76.63
76.64
76.65
76.66
76.67
76.68
76.69
76.7
76.71
76.72
76.73
76.74
76.75
76.76
76.77
76.78
76.79
76.8
76.81
76.82
76.83
76.84
76.85
76.86
76.87
76.88
76.89
76.9
76.91
76.92
76.93
76.94
76.95
76.96
76.97
76.98
76.99
77.0
77.01
77.02
77.03
77.04
77.05
77.06
77.07
77.08
77.09
77.1
77.11
77.12
77.13
77.14
77.15
77.16
77.17
77.18
77.19
77.2
77.21
77.22
77.23
77.24
77.25
77.26
77.27
77.28
77.29
77.3
77.31
77.32
77.33
77.34
77.35
77.36
77.37
77.38
77.39
77.4
77.41
77.42
77.43
77.44
77.45
77.46
77.47
77.48
77.49
77.5
77.51
77.52
77.53
77.54
77.55
77.56
77.57
77.58
77.59
77.6
77.61
77.62
77.63
77.64
77.65
77.66
77.67
77.68
77.69
77.7
77.71
77.72
77.73
77.74
77.75
77.76
77.77
77.78
77.79
77.8
77.81
77.82
77.83
77.84
77.85
77.86
77.87
77.88
77.89
77.9


==> Data/Experiments_and_Simulation_Data/Sine1_torECU_xax.csv <==
-0.10352
-0.088867
-0.086914
-0.083008
-0.11816
-0.099609
-0.083984
-0.11035
-0.12793
-0.12305
-0.13477
-0.1123
-0.094727
-0.10449
-0.14844
-0.12695
-0.11426
-0.1377
-0.11426
-0.1084
-0.13379
-0.11914
-0.12793
-0.125
-0.12207
-0.11523
-0.10645
-0.09375
-0.080078
-0.063477
-0.043945
-0.039063
-0.015625
0.012695
0.025391
0.058594
0.033203
0.052734
0.061523
0.083008
0.082031
0.10547
0.097656
0.042969
0.075195
0.066406
0.09082
0.1084
0.097656
0.075195
0.095703
0.12305
0.10352
0.12012
0.11719
0.12305
0.12891
0.11719
0.11035
0.13184
0.13672
0.17969
0.16406
0.15625
0.13477
0.13477
0.14746
0.18164
0.15137
0.14746
0.16211
0.18066
0.17871
0.16895
0.1875
0.20605
0.21777
0.18945
0.19141
0.19531
0.19043
0.18262
0.1875
0.21191
0.21875
0.20801
0.20703
0.20996
0.20703
0.21094
0.22266
0.24023
0.22363
0.24121
0.19238
0.20898
0.18848
0.20996
0.18066
0.17188
0.1582
0.13867
0.11914
0.098633
0.075195
0.05957
0.026367
0.0
0.0048828
-0.0068359
-0.016602
0.0
-0.0058594
-0.0097656
0.018555
0.0019531
-0.0019531
-0.018555
-0.013672
-0.024414
-0.043945
-0.023438
-0.015625
-0.02832
-0.041016
-0.040039
-0.021484
-0.030273
-0.037109
-0.039063
-0.05957
-0.075195
-0.050781
-0.06543
-0.067383
-0.071289
-0.072266
-0.053711
-0.060547
-0.092773
-0.086914
-0.063477
-0.079102
-0.09082
-0.09375
-0.087891
-0.10059
-0.092773
-0.098633
-0.1084
-0.088867
-0.12012
-0.12305
-0.12793
-0.11816
-0.10938
-0.11426
-0.1123
-0.12695
-0.13281
-0.14453
-0.09375
-0.125
-0.14063
-0.14258
-0.14063
-0.14063
-0.13086
-0.11035
-0.11523
-0.10547
-0.099609
-0.09375
-0.067383
-0.044922
-0.023438
-0.010742
0.014648
0.050781
0.074219
0.053711
0.037109
0.06543
0.083984
0.1123
0.073242
0.070313
0.070313
0.066406
0.076172
0.12012
0.10254
0.1084
0.071289
0.087891
0.12012
0.13672
0.13867
0.12793
0.11816
0.094727
0.099609
0.12988
0.14648
0.14063
0.14746
0.13477
0.16309
0.15137
0.19336
0.16992
0.16992
0.16016
0.16504
0.18164
0.1709
0.14258
0.16895
0.2041
0.21973
0.20898
0.18164
0.18457
0.21191
0.21582
0.2041
0.18848
0.20117
0.19824
0.19434
0.2207
0.22266
0.20996
0.22949
0.20117
0.21094
0.22168
0.22168
0.21875
0.21484
0.20703
0.19727
0.18652
0.17188
0.15527
0.13574
0.1123
0.10254
0.076172
0.041992
0.03418
0.010742
0.010742
-0.011719
-0.0097656
-0.010742
-0.019531
-0.016602
-0.010742
-0.0087891
-0.0087891
0.0048828
0.00097656
-0.012695
-0.02832
-0.042969
-0.041992
-0.021484
-0.013672
-0.046875
-0.060547
-0.058594
-0.044922
-0.058594
-0.045898
-0.043945
-0.060547
-0.06543
-0.0625
-0.06543
-0.060547
-0.05957
-0.058594
-0.084961
-0.09375
-0.070313
-0.087891
-0.10352
-0.10742
-0.11328
-0.10742


==> Data/Experiments_and_Simulation_Data/Sine1_xRACK_meas.csv <==
-0.00018692
-0.00020445
-0.00022507
-0.00023842
-0.00026321
-0.00027466
-0.00028801
-0.00029945
-0.00031281
-0.00032425
-0.0003376
-0.00035095
-0.0003624
-0.0003624
-0.00037575
-0.00038719
-0.00038719
-0.00040054
-0.00040054
-0.00040054
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00041199
-0.00040054
-0.00040054
-0.00038719
-0.00038719
-0.00037575
-0.0003624
-0.00035095
-0.00033274
-0.00031281
-0.00029945
-0.00028801
-0.00027466
-0.00024986
-0.00023358
-0.00021172
-0.00020027
-0.00018692
-0.00017548
-0.00016212
-0.00013733
-0.00012589
-9.9182e-05
-8.7738e-05
-7.4387e-05
-5.8142e-05
-3.8147e-05
-1.3351e-05
0.0
2.4796e-05
4.9591e-05
6.2943e-05
8.7738e-05
9.9182e-05
0.00011253
0.00012398
0.00015068
0.00016212
0.00017548
0.00020027
0.00021172
0.00022507
0.00024986
0.0002661
0.00028801
0.00029945
0.00031281
0.00031281
0.00032425
0.0003376
0.00034904
0.0003624
0.00037384
0.00037384
0.00038719
0.00038719
0.00040054
0.00040054
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00042534
0.00042534
0.00042534
0.00042534
0.00042534
0.00042534
0.00041199
0.00041199
0.00041199
0.00040054
0.00040054
0.00038719
0.00037384
0.0003624
0.00034904
0.00032425
0.00031281
0.00029945
0.00027466
0.00026131
0.00023651
0.00022507
0.00021172
0.00018692
0.00016212
0.00015068
0.00012398
0.00011253
9.9182e-05
7.4387e-05
6.2943e-05
4.9591e-05
2.4796e-05
1.1444e-05
0.0
-1.3351e-05
-3.8147e-05
-6.2943e-05
-7.4387e-05
-9.9182e-05
-0.00012589
-0.00013733
-0.00015068
-0.00017548
-0.00018692
-0.00020027
-0.00021172
-0.00022507
-0.00023842
-0.00024986
-0.00026321
-0.00028801
-0.00029945
-0.00031281
-0.00032425
-0.0003376
-0.00035095
-0.00035505
-0.0003624
-0.00037575
-0.00038719
-0.00038719
-0.00040054
-0.00040054
-0.00040054
-0.00041199
-0.00041199
-0.00041199
-0.00042534
-0.00042534
-0.00042534
-0.00042534
-0.00042534
-0.00042534
-0.00042534
-0.00042534
-0.00042534
-0.00041199
-0.00041199
-0.00041199
-0.00040054
-0.00040054
-0.00038719
-0.00037575
-0.0003624
-0.00035095
-0.0003376
-0.00031281
-0.00029945
-0.00028801
-0.00027466
-0.00025845
-0.00023842
-0.00021172
-0.00020027
-0.00018692
-0.00017548
-0.00016212
-0.00013733
-0.00011253
-9.9182e-05
-7.4387e-05
-6.2943e-05
-4.9591e-05
-3.3442e-05
-1.3351e-05
1.1444e-05
2.4796e-05
4.9591e-05
6.2943e-05
7.4387e-05
9.9182e-05
0.00011253
0.00012398
0.00015068
0.00017548
0.00018692
0.00021172
0.00022507
0.00023651
0.00024986
0.00026605
0.00028801
0.00029945
0.00029945
0.00031281
0.00032425
0.00032425
0.00034162
0.00034904
0.0003624
0.00037384
0.00038719
0.00040054
0.00040054
0.00040054
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00041199
0.00040793
0.00040054
0.00038719
0.00038719
0.00037384
0.0003624
0.00034904
0.0003376
0.00031281
0.00029945
0.00027466
0.00026131
0.00024986
0.00022507
0.00021172
0.00018692
0.00016212
0.00015068
0.00013733
0.00011253
9.9182e-05
8.7738e-05
6.2943e-05
3.8147e-05
2.4796e-05
1.1444e-05
-1.3351e-05
-2.4796e-05
-3.8147e-05
-5.4244e-05
-7.4387e-05
-9.172e-05
-0.00011253
-0.00013733
-0.00015068
-0.00016212
-0.00018692
-0.00020027
-0.00022507
-0.00023842
-0.00024986
-0.00024986


==> Data/Experiments_and_Simulation_Data/Sine1_xRACK_rating.csv <==
0.0


==> Data/Experiments_and_Simulation_Data/Sine1_xRACK_time.csv <==
75.0
75.01
75.02
75.03
75.04
75.05
75.06
75.07
75.08
75.09
75.1
75.11
75.12
75.13
75.14
75.15
75.16
75.17
75.18
75.19
75.2
75.21
75.22
75.23
75.24
75.25
75.26
75.27
75.28
75.29
75.3
75.31
75.32
75.33
75.34
75.35
75.36
75.37
75.38
75.39
75.4
75.41
75.42
75.43
75.44
75.45
75.46
75.47
75.48
75.49
75.5
75.51
75.52
75.53
75.54
75.55
75.56
75.57
75.58
75.59
75.6
75.61
75.62
75.63
75.64
75.65
75.66
75.67
75.68
75.69
75.7
75.71
75.72
75.73
75.74
75.75
75.76
75.77
75.78
75.79
75.8
75.81
75.82
75.83
75.84
75.85
75.86
75.87
75.88
75.89
75.9
75.91
75.92
75.93
75.94
75.95
75.96
75.97
75.98
75.99
76.0
76.01
76.02
76.03
76.04
76.05
76.06
76.07
76.08
76.09
76.1
76.11
76.12
76.13
76.14
76.15
76.16
76.17
76.18
76.19
76.2
76.21
76.22
76.23
76.24
76.25
76.26
76.27
76.28
76.29
76.3
76.31
76.32
76.33
76.34
76.35
76.36
76.37
76.38
76.39
76.4
76.41
76.42
76.43
76.44
76.45
76.46
76.47
76.48
76.49
76.5
76.51
76.52
76.53
76.54
76.55
76.56
76.57
76.58
76.59
76.6
76.61
76.62
76.63
76.64
76.65
76.66
76.67
76.68
76.69
76.7
76.71
76.72
76.73
76.74
76.75
76.76
76.77
76.78
76.79
76.8
76.81
76.82
76.83
76.84
76.85
76.86
76.87
76.88
76.89
76.9
76.91
76.92
76.93
76.94
76.95
76.96
76.97
76.98
76.99
77.0
77.01
77.02
77.03
77.04
77.05
77.06
77.07
77.08
77.09
77.1
77.11
77.12
77.13
77.14
77.15
77.16
77.17
77.18
77.19
77.2
77.21
77.22
77.23
77.24
77.25
77.26
77.27
77.28
77.29
77.3
77.31
77.32
77.33
77.34
77.35
77.36
77.37
77.38
77.39
77.4
77.41
77.42
77.43
77.44
77.45
77.46
77.47
77.48
77.49
77.5
77.51
77.52
77.53
77.54
77.55
77.56
77.57
77.58
77.59
77.6
77.61
77.62
77.63
77.64
77.65
77.66
77.67
77.68
77.69
77.7
77.71
77.72
77.73
77.74
77.75
77.76
77.77
77.78
77.79
77.8
77.81
77.82
77.83
77.84
77.85
77.86
77.87
77.88
77.89
77.9


==> Data/Experiments_and_Simulation_Data/Sine1_xRACK_xax.csv <==
-0.00021758
-0.00023337
-0.00024877
-0.00026331
-0.00027632
-0.00029069
-0.00030485
-0.00031507
-0.00032622
-0.00033746
-0.00034815
-0.00036271
-0.00037514
-0.00038411
-0.00039056
-0.00039836
-0.00040642
-0.00041339
-0.00042016
-0.00042457
-0.00042648
-0.00042751
-0.00042795
-0.00042791
-0.00042765
-0.0004276
-0.00042753
-0.00042727
-0.00042701
-0.00042694
-0.00042668
-0.00042591
-0.00042563
-0.00042445
-0.00042116
-0.0004163
-0.00040694
-0.00039854
-0.00038961
-0.00037983
-0.00036813
-0.00035354
-0.00033495
-0.00031327
-0.00029442
-0.00027704
-0.00026298
-0.00024539
-0.00022625
-0.00020607
-0.00018751
-0.00017045
-0.00015299
-0.00013611
-0.00011947
-0.00010144
-8.2177e-05
-6.383e-05
-4.2026e-05
-2.4514e-05
-1.0114e-05
8.1821e-06
2.7805e-05
5.0569e-05
7.4232e-05
9.5409e-05
0.0001138
0.00013128
0.00015021
0.00016884
0.00018486
0.00019832
0.00021488
0.00022968
0.0002423
0.00025412
0.00026758
0.00028356
0.0002996
0.00031513
0.00032942
0.00034178
0.00035017
0.00035775
0.0003645
0.00037131
0.0003798
0.00038646
0.00039103
0.00039364
0.00039471
0.00039623
0.00039989
0.00040527
0.00041166
0.00041526
0.00041585
0.00041644
0.00041754
0.00041752
0.00041714
0.00041656
0.0004156
0.00041462
0.00041408
0.00041282
0.00041065
0.0004071
0.00039903
0.00038882
0.00037696
0.00035915
0.00034173
0.00032338
0.00030368
0.00028553
0.00026891
0.00025251
0.00023532
0.00021795
0.00019992
0.00018202
0.0001602
0.00014168
0.00012353
0.00010432
8.3412e-05
6.3602e-05
4.5164e-05
2.7645e-05
1.1159e-05
-6.1932e-06
-2.3215e-05
-4.3739e-05
-6.3187e-05
-8.0886e-05
-0.00010339
-0.00012417
-0.00014359
-0.00016153
-0.00018045
-0.0002
-0.00021743
-0.00023331
-0.00024864
-0.00026392
-0.00027854
-0.00029268
-0.00030558
-0.00031753
-0.00032827
-0.00033712
-0.00034613
-0.00035625
-0.00036765
-0.00037821
-0.00038681
-0.00039328
-0.00039803
-0.00040224
-0.0004076
-0.00041413
-0.00041693
-0.00041785
-0.00041877
-0.0004196
-0.0004209
-0.00042251
-0.00042345
-0.00042332
-0.00042326
-0.000423
-0.00042285
-0.00042269
-0.00042203
-0.00042062
-0.00041939
-0.00041858
-0.00041671
-0.00041051
-0.00039956
-0.00038752
-0.00037707
-0.00036615
-0.00035267
-0.00033409
-0.00031432
-0.00029437
-0.00027593
-0.00025948
-0.00024421
-0.00022566
-0.00020491
-0.00018273
-0.00016392
-0.00014775
-0.00013147
-0.00011218
-8.9995e-05
-6.6072e-05
-4.2659e-05
-2.2889e-05
-7.6328e-06
7.2419e-06
2.3815e-05
4.1323e-05
5.9743e-05
7.728e-05
9.3638e-05
0.00010952
0.00012752
0.00014627
0.00016539
0.00018358
0.00020158
0.00021955
0.00023682
0.00024969
0.00026021
0.00027156
0.00028615
0.00030233
0.00031636
0.00032833
0.00033977
0.00035214
0.00036396
0.00037392
0.00038225
0.00038903
0.00039319
0.00039764
0.00040217
0.00040582
0.00040939
0.00041091
0.00041143
0.00041173
0.00041192
0.00041184
0.0004117
0.0004116
0.00041158
0.00041172
0.00041168
0.00041134
0.00041101
0.0004102
0.00040947
0.0004077
0.0004042
0.00039911
0.00039107
0.00038153
0.00036959
0.00035537
0.00033962
0.00032168
0.00030174
0.0002807
0.00025965
0.00023856
0.00021948
0.00020244
0.00018647
0.00016961
0.00015017
0.00012941
0.00011029
9.3615e-05
7.6809e-05
5.7926e-05
3.6699e-05
1.4724e-05
-8.3621e-06
-3.0209e-05
-5.0253e-05
-7.0122e-05
-8.9926e-05
-0.00010949
-0.00012899
-0.00014762
-0.00016469
-0.00017976
-0.00019467
-0.00020959
-0.0002229
-0.00023539
-0.0002487
-0.0002633
-0.00027976


==> Data/Experiments_and_Simulation_Data/Sine2_torECU_meas.csv <==
0.040039
0.054688
0.054688
0.046875
0.032227
0.0625
0.027344
0.023438
0.0048828
-0.012695
-0.0039063
0.032227
0.03125
0.046875
0.10938
0.17578
0.1377
0.22266
0.17969
0.19922
0.18066
0.1875
0.17188
0.18457
0.14551
0.17285
0.16406
0.1875
0.20801
0.21094
0.25098
0.22754
0.21191
0.19629
0.17676
0.11719
0.078125
0.00097656
0.027344
-0.066406
-0.039063
-0.03125
0.0078125
0.0048828
0.0625
0.0625
0.082031
0.043945
0.019531
0.012695
-0.00097656
0.0048828
-0.011719
-0.0087891
-0.015625
0.02832
0.036133
0.11328
0.11719
0.19922
0.16504
0.21094
0.18848
0.1875
0.17676
0.20801
0.17188
0.15332
0.15723
0.15723
0.19141
0.1875
0.22266
0.2041
0.22754
0.20801
0.21582
0.12598
0.12598
0.043945
0.039063
-0.03125
-0.0087891
-0.078125
-0.035156
0.00097656
0.035156
0.063477
0.063477
0.054688
0.03125
0.058594
0.027344
0.035156
0.027344
0.0039063
0.0
0.079102
0.079102
0.11328
0.14844
0.21191
0.18359
0.18359
0.19531
0.2002
0.17969
0.2002
0.16016
0.16113
0.14941
0.15625
0.19531
0.23145
0.23926
0.22656
0.25781
0.2002
0.20313
0.11328
0.11719
0.027344
0.011719
-0.023438
-0.036133
-0.066406
-0.00097656
0.020508
0.054688
0.050781
0.05957
0.066406
0.075195
0.09375
0.035156
0.02832
-0.035156
0.016602
0.00097656
0.055664
0.042969
0.12988
0.16016
0.21484
0.17285
0.22656
0.15625
0.2002
0.18066
0.15234
0.18848
0.14551
0.17676
0.19531
0.19238
0.21191
0.2041
0.17285
0.23828
0.18359
0.19531
0.11426
0.082031
0.0087891
0.019531
-0.024414
-0.043945
-0.050781
-0.019531
0.00097656
0.02832
0.066406
0.071289
0.11328
0.05957
0.03125
0.011719
0.0
-0.011719
0.02832
0.0
0.09082
0.097656
0.14941
0.17676
0.20703
0.18457
0.20313
0.19238
0.19629
0.16406
0.16016
0.14844
0.12988
0.1875
0.19141
0.20703
0.19629
0.22266
0.2002
0.23438
0.14063
0.14941
0.050781
0.039063
-0.03125
-0.011719
-0.058594
-0.03125
-0.024414
0.020508
0.046875
0.070313
0.050781
0.075195
0.05957
0.051758
0.0625
0.016602
0.032227
0.047852
0.089844
0.10938
0.18066
0.17188
0.20703
0.17676
0.22656
0.17285
0.21094
0.14941
0.14063
0.16797
0.16016
0.18359
0.16797
0.21191
0.20313
0.21582
0.21094
0.21973
0.16406
0.14941
0.054688
0.036133
-0.042969
-0.02832
-0.063477
-0.016602
0.0039063
0.027344
0.036133
0.071289
0.055664
0.066406
0.066406
0.023438
0.0087891
0.011719
-0.0039063
0.0087891
0.066406
0.074219
0.17285
0.16504
0.22754
0.15723
0.20313
0.1875
0.2002
0.19141
0.15723
0.16016
0.15234
0.16797
0.16895
0.21973
0.20313
0.19531
0.1875
0.16504
0.14941
0.11426
0.027344
0.032227
-0.03125
-0.024414
-0.05957
-0.0048828
0.019531
0.047852


==> Data/Experiments_and_Simulation_Data/Sine2_torECU_rating.csv <==
0


==> Data/Experiments_and_Simulation_Data/Sine2_torECU_time.csv <==
112.0
112.01
112.02
112.03
112.04
112.05
112.06
112.07
112.08
112.09
112.1
112.11
112.12
112.13
112.14
112.15
112.16
112.17
112.18
112.19
112.2
112.21
112.22
112.23
112.24
112.25
112.26
112.27
112.28
112.29
112.3
112.31
112.32
112.33
112.34
112.35
112.36
112.37
112.38
112.39
112.4
112.41
112.42
112.43
112.44
112.45
112.46
112.47
112.48
112.49
112.5
112.51
112.52
112.53
112.54
112.55
112.56
112.57
112.58
112.59
112.6
112.61
112.62
112.63
112.64
112.65
112.66
112.67
112.68
112.69
112.7
112.71
112.72
112.73
112.74
112.75
112.76
112.77
112.78
112.79
112.8
112.81
112.82
112.83
112.84
112.85
112.86
112.87
112.88
112.89
112.9
112.91
112.92
112.93
112.94
112.95
112.96
112.97
112.98
112.99
113.0
113.01
113.02
113.03
113.04
113.05
113.06
113.07
113.08
113.09
113.1
113.11
113.12
113.13
113.14
113.15
113.16
113.17
113.18
113.19
113.2
113.21
113.22
113.23
113.24
113.25
113.26
113.27
113.28
113.29
113.3
113.31
113.32
113.33
113.34
113.35
113.36
113.37
113.38
113.39
113.4
113.41
113.42
113.43
113.44
113.45
113.46
113.47
113.48
113.49
113.5
113.51
113.52
113.53
113.54
113.55
113.56
113.57
113.58
113.59
113.6
113.61
113.62
113.63
113.64
113.65
113.66
113.67
113.68
113.69
113.7
113.71
113.72
113.73
113.74
113.75
113.76
113.77
113.78
113.79
113.8
113.81
113.82
113.83
113.84
113.85
113.86
113.87
113.88
113.89
113.9
113.91
113.92
113.93
113.94
113.95
113.96
113.97
113.98
113.99
114.0
114.01
114.02
114.03
114.04
114.05
114.06
114.07
114.08
114.09
114.1
114.11
114.12
114.13
114.14
114.15
114.16
114.17
114.18
114.19
114.2
114.21
114.22
114.23
114.24
114.25
114.26
114.27
114.28
114.29
114.3
114.31
114.32
114.33
114.34
114.35
114.36
114.37
114.38
114.39
114.4
114.41
114.42
114.43
114.44
114.45
114.46
114.47
114.48
114.49
114.5
114.51
114.52
114.53
114.54
114.55
114.56
114.57
114.58
114.59
114.6
114.61
114.62
114.63
114.64
114.65
114.66
114.67
114.68
114.69
114.7
114.71
114.72
114.73
114.74
114.75
114.76
114.77
114.78
114.79
114.8
114.81
114.82
114.83
114.84
114.85
114.86
114.87
114.88
114.89
114.9


==> Data/Experiments_and_Simulation_Data/Sine2_torECU_xax.csv <==
-0.023438
-0.03125
0.0068359
-0.00097656
0.0
-0.011719
-0.019531
-0.0078125
-0.036133
-0.072266
-0.066406
-0.020508
0.0087891
0.024414
0.087891
0.14941
0.15527
0.19434
0.16797
0.17188
0.17578
0.13086
0.1123
0.12598
0.10645
0.073242
0.060547
0.067383
0.10254
0.125
0.14063
0.14844
0.125
0.094727
0.053711
0.016602
-0.033203
-0.067383
-0.081055
-0.1084
-0.095703
-0.083984
-0.058594
-0.057617
-0.030273
-0.021484
-0.0097656
0.021484
0.0087891
-0.013672
-0.035156
-0.05957
-0.0625
-0.061523
-0.064453
-0.027344
0.012695
0.042969
0.087891
0.14258
0.1875
0.21094
0.17188
0.15918
0.16309
0.12988
0.11328
0.11914
0.078125
0.080078
0.072266
0.071289
0.091797
0.10938
0.11621
0.095703
0.060547
0.027344
-0.0019531
-0.048828
-0.086914
-0.11426
-0.094727
-0.094727
-0.077148
-0.066406
-0.057617
-0.02832
0.0039063
0.020508
0.029297
0.016602
-0.0087891
-0.041992
-0.061523
-0.051758
-0.026367
-0.017578
0.016602
0.074219
0.12695
0.14063
0.19531
0.2002
0.19727
0.1543
0.13672
0.13965
0.10938
0.10742
0.057617
0.073242
0.068359
0.094727
0.11719
0.14063
0.12793
0.10352
0.094727
0.02832
0.010742
-0.042969
-0.083008
-0.11426
-0.1123
-0.094727
-0.070313
-0.066406
-0.042969
-0.017578
0.0
0.010742
0.039063
0.00097656
-0.018555
-0.032227
-0.051758
-0.036133
-0.0097656
0.012695
0.0625
0.087891
0.12207
0.16113
0.2168
0.22852
0.18848
0.14551
0.13574
0.12012
0.087891
0.081055
0.025391
0.050781
0.079102
0.1123
0.14063
0.13574
0.11719
0.086914
0.053711
-0.0029297
-0.041016
-0.079102
-0.10254
-0.10938
-0.088867
-0.067383
-0.038086
-0.02832
-0.046875
-0.032227
-0.0058594
0.011719
0.0087891
-0.0029297
-0.021484
-0.041992
-0.054688
-0.035156
-0.0039063
0.013672
0.053711
0.10156
0.16113
0.1748
0.19434
0.21484
0.17188
0.14648
0.13184
0.13184
0.10938
0.053711
0.041992
0.053711
0.082031
0.10059
0.11719
0.098633
0.068359
0.032227
0.0068359
-0.036133
-0.075195
-0.10156
-0.11426
-0.12012
-0.11035
-0.070313
-0.039063
-0.0058594
0.017578
0.018555
0.03125
-0.0039063
-0.020508
-0.015625
-0.021484
-0.021484
0.00097656
0.047852
0.082031
0.11133
0.1543
0.18262
0.19824
0.20508
0.16113
0.14063
0.092773
0.09082
0.091797
0.077148
0.10156
0.080078
0.079102
0.1123
0.13281
0.13477
0.09375
0.055664
0.016602
-0.02832
-0.088867
-0.097656
-0.10254
-0.089844
-0.072266
-0.060547
-0.088867
-0.055664
0.0078125
0.039063
0.035156
0.03418
-0.013672
-0.030273
-0.039063
-0.019531
0.0
0.046875
0.068359
0.088867
0.14258
0.18555
0.20703
0.20508
0.18555
0.15625
0.14258
0.10547
0.10156
0.081055
0.042969
0.042969
0.060547
0.10547
0.11719
0.09375
0.068359
0.045898
-0.0019531
-0.046875
-0.076172
-0.081055
-0.09375
-0.10059
-0.099609
-0.092773
-0.041016


==> Data/Experiments_and_Simulation_Data/Sine2_xRACK_meas.csv <==
2.4796e-05
-2.3364e-05
-6.1323e-05
-9.9182e-05
-0.00012589
-0.00015068
-0.00017548
-0.00018692
-0.00018692
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00018692
-0.00017548
-0.00013733
-0.00011253
-8.7738e-05
-4.9591e-05
-1.3351e-05
2.4796e-05
6.2943e-05
9.9182e-05
0.00012398
0.00015068
0.00016212
0.00017548
0.00018692
0.00018692
0.00020027
0.00020027
0.00020027
0.00020027
0.00020027
0.00018692
0.00017691
0.00016212
0.00015068
0.00011253
7.4387e-05
2.4796e-05
-1.3351e-05
-4.9591e-05
-8.7738e-05
-0.00012589
-0.00013733
-0.00016212
-0.00017548
-0.00018692
-0.00018692
-0.00018692
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00018692
-0.00017548
-0.00015068
-0.00012589
-8.7738e-05
-5.1261e-05
-1.4819e-05
2.3135e-05
4.9591e-05
8.7738e-05
0.00012251
0.00013733
0.00016212
0.00017548
0.00017548
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00017548
0.00016212
0.00015068
0.00012398
8.9205e-05
4.9591e-05
1.1444e-05
-3.8147e-05
-7.4387e-05
-0.00011253
-0.00013733
-0.00016212
-0.00018692
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00018692
-0.00018692
-0.00016212
-0.00013733
-9.9182e-05
-7.4387e-05
-2.4796e-05
1.1444e-05
4.9591e-05
8.7738e-05
0.00012398
0.00015068
0.00016212
0.00017548
0.00018692
0.00018692
0.00020027
0.00020027
0.00020027
0.00020027
0.00020027
0.00020027
0.00018692
0.00017548
0.00016212
0.00012398
9.9182e-05
4.9591e-05
0.0
-3.8147e-05
-7.4387e-05
-0.00011253
-0.00014892
-0.00017548
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00017548
-0.0001522
-0.00013733
-9.9182e-05
-6.2943e-05
-2.6574e-05
1.1444e-05
4.8077e-05
7.4387e-05
0.00011253
0.00013733
0.00015068
0.00017367
0.00017548
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00017548
0.00016212
0.00013733
0.00011253
7.4387e-05
2.4796e-05
-1.3351e-05
-6.2943e-05
-9.9182e-05
-0.00013733
-0.00016212
-0.00017548
-0.00018692
-0.00018692
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00020027
-0.00018692
-0.00018692
-0.00016396
-0.00015068
-0.00011253
-8.7738e-05
-3.9735e-05
0.0
3.8147e-05
7.4387e-05
0.00011253
0.00012398
0.00015068
0.00016212
0.00017548
0.00017548
0.00017548
0.00017548
0.00017548
0.00017548
0.00017548
0.00017548
0.00016212
0.00015068
0.00012398
9.9182e-05
6.2943e-05
1.1444e-05
-3.6238e-05
-7.4387e-05
-0.00011253
-0.00014879
-0.00017548
-0.00018692
-0.00020027
-0.00020027
-0.00021172
-0.00021172
-0.00021172
-0.00020027
-0.00020027
-0.00018692
-0.00016212
-0.00013733
-0.00011253
-7.4387e-05
-3.8147e-05
0.0
4.9591e-05
7.4387e-05
0.00011253
0.00013733
0.00016212
0.00017548
0.00017548
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00017548
0.00016212
0.00013733
9.9182e-05
6.2943e-05
1.1444e-05
-3.6174e-05
-7.4387e-05
-0.00011253
-0.00013733
-0.00016212
-0.00017548
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00018692
-0.00017548
-0.00016212
-0.00013733
-0.00011453
-8.7738e-05
-4.9591e-05
-1.3351e-05
3.8147e-05
7.4387e-05
0.00011052
0.00013733
0.00016039
0.00016212
0.00017548
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00018692
0.00017719
0.00017548
0.00015068
0.00012398
8.9487e-05
5.1664e-05
1.1444e-05


==> Data/Experiments_and_Simulation_Data/Sine2_xRACK_rating.csv <==
0.0


==> Data/Experiments_and_Simulation_Data/Sine2_xRACK_time.csv <==
112.0
112.01
112.02
112.03
112.04
112.05
112.06
112.07
112.08
112.09
112.1
112.11
112.12
112.13
112.14
112.15
112.16
112.17
112.18
112.19
112.2
112.21
112.22
112.23
112.24
112.25
112.26
112.27
112.28
112.29
112.3
112.31
112.32
112.33
112.34
112.35
112.36
112.37
112.38
112.39
112.4
112.41
112.42
112.43
112.44
112.45
112.46
112.47
112.48
112.49
112.5
112.51
112.52
112.53
112.54
112.55
112.56
112.57
112.58
112.59
112.6
112.61
112.62
112.63
112.64
112.65
112.66
112.67
112.68
112.69
112.7
112.71
112.72
112.73
112.74
112.75
112.76
112.77
112.78
112.79
112.8
112.81
112.82
112.83
112.84
112.85
112.86
112.87
112.88
112.89
112.9
112.91
112.92
112.93
112.94
112.95
112.96
112.97
112.98
112.99
113.0
113.01
113.02
113.03
113.04
113.05
113.06
113.07
113.08
113.09
113.1
113.11
113.12
113.13
113.14
113.15
113.16
113.17
113.18
113.19
113.2
113.21
113.22
113.23
113.24
113.25
113.26
113.27
113.28
113.29
113.3
113.31
113.32
113.33
113.34
113.35
113.36
113.37
113.38
113.39
113.4
113.41
113.42
113.43
113.44
113.45
113.46
113.47
113.48
113.49
113.5
113.51
113.52
113.53
113.54
113.55
113.56
113.57
113.58
113.59
113.6
113.61
113.62
113.63
113.64
113.65
113.66
113.67
113.68
113.69
113.7
113.71
113.72
113.73
113.74
113.75
113.76
113.77
113.78
113.79
113.8
113.81
113.82
113.83
113.84
113.85
113.86
113.87
113.88
113.89
113.9
113.91
113.92
113.93
113.94
113.95
113.96
113.97
113.98
113.99
114.0
114.01
114.02
114.03
114.04
114.05
114.06
114.07
114.08
114.09
114.1
114.11
114.12
114.13
114.14
114.15
114.16
114.17
114.18
114.19
114.2
114.21
114.22
114.23
114.24
114.25
114.26
114.27
114.28
114.29
114.3
114.31
114.32
114.33
114.34
114.35
114.36
114.37
114.38
114.39
114.4
114.41
114.42
114.43
114.44
114.45
114.46
114.47
114.48
114.49
114.5
114.51
114.52
114.53
114.54
114.55
114.56
114.57
114.58
114.59
114.6
114.61
114.62
114.63
114.64
114.65
114.66
114.67
114.68
114.69
114.7
114.71
114.72
114.73
114.74
114.75
114.76
114.77
114.78
114.79
114.8
114.81
114.82
114.83
114.84
114.85
114.86
114.87
114.88
114.89
114.9


==> Data/Experiments_and_Simulation_Data/Sine2_xRACK_xax.csv <==
-1.3412e-05
-5.7055e-05
-9.7842e-05
-0.00013355
-0.00016305
-0.00018666
-0.00020433
-0.00021472
-0.00021866
-0.00021734
-0.00021767
-0.00022021
-0.00021862
-0.00021542
-0.00021219
-0.00020677
-0.00019435
-0.00017389
-0.00014527
-0.00011009
-7.0384e-05
-3.0867e-05
1.7223e-05
5.9493e-05
9.65e-05
0.0001397
0.00017262
0.0001964
0.00021046
0.000217
0.00021879
0.00021804
0.00021773
0.00021705
0.00021513
0.00021234
0.00020779
0.00019933
0.00018586
0.00016194
0.0001323
9.5944e-05
5.5456e-05
1.29e-05
-2.9802e-05
-7.106e-05
-0.00010623
-0.00014492
-0.00017143
-0.00018793
-0.00020021
-0.00020591
-0.00020928
-0.00021003
-0.00020926
-0.00020888
-0.00020768
-0.00020481
-0.00020048
-0.00019449
-0.00018405
-0.00016013
-0.00012819
-9.4018e-05
-4.8973e-05
-5.7566e-06
3.7032e-05
7.8093e-05
0.00011782
0.00015288
0.00018149
0.00019995
0.00021149
0.0002125
0.00021148
0.00021105
0.00020999
0.00020719
0.00020293
0.00019682
0.00018584
0.00016654
0.00014172
0.00010397
6.5373e-05
2.765e-05
-2.0983e-05
-6.577e-05
-0.00010575
-0.00014952
-0.00018073
-0.00020143
-0.00021186
-0.00021442
-0.00021371
-0.00021278
-0.00021137
-0.00020902
-0.00020857
-0.00020832
-0.00020286
-0.00019199
-0.00017778
-0.00015098
-0.00011785
-8.1809e-05
-3.4533e-05
9.1874e-06
4.8185e-05
9.5136e-05
0.00013472
0.0001634
0.0001888
0.00020137
0.00020536
0.00020535
0.00020481
0.00020379
0.00020239
0.00020132
0.00019814
0.00019314
0.00018247
0.00016445
0.00014049
0.00010213
6.1466e-05
2.2297e-05
-2.6989e-05
-7.1969e-05
-0.00011072
-0.00015251
-0.00018316
-0.00020161
-0.00021406
-0.00021761
-0.00021729
-0.00021545
-0.00021469
-0.0002135
-0.0002107
-0.00020563
-0.00019907
-0.00018692
-0.00016967
-0.0001416
-0.00010251
-5.5791e-05
-8.2917e-06
3.9387e-05
8.544e-05
0.00012677
0.00016368
0.0001893
0.00020429
0.00021089
0.00021159
0.00021093
0.00021053
0.00020931
0.00020787
0.00020622
0.00020134
0.00019152
0.00017697
0.00014944
0.00011548
7.9855e-05
3.3588e-05
-8.3015e-06
-4.775e-05
-8.7386e-05
-0.00012591
-0.00015961
-0.00018577
-0.00020283
-0.0002113
-0.00021304
-0.0002122
-0.00021219
-0.00021107
-0.00020741
-0.00020417
-0.00020069
-0.00019298
-0.00017742
-0.00015718
-0.00012361
-8.5216e-05
-4.7229e-05
5.6385e-07
4.4053e-05
8.354e-05
0.00013107
0.0001669
0.00019078
0.00020352
0.00020695
0.00020584
0.00020515
0.0002041
0.00020159
0.00019757
0.00019157
0.00018227
0.00016572
0.0001416
0.0001091
6.9058e-05
2.2497e-05
-2.6746e-05
-7.0087e-05
-0.00011854
-0.00015562
-0.00018207
-0.00020426
-0.00021618
-0.0002216
-0.00022126
-0.000218
-0.0002175
-0.00021775
-0.00021394
-0.00020617
-0.00019523
-0.00017815
-0.00015373
-0.00012021
-7.843e-05
-3.232e-05
1.364e-05
5.6222e-05
9.3581e-05
0.00012625
0.00015356
0.00017556
0.00018902
0.00019465
0.00019411
0.00019377
0.00019345
0.00019178
0.00018923
0.00018438
0.00017609
0.00015892
0.00013359
0.00010081
6.3481e-05
2.3378e-05
-1.8286e-05
-6.3903e-05
-0.00011179
-0.0001542
-0.00018649
-0.00020741
-0.00021672
-0.00021927
-0.00021835
-0.00021598
-0.00021369
-0.00021187
-0.00020678
-0.00019979
-0.00019227
-0.00017791
-0.00015784
-0.00013165
-9.1538e-05
-4.8971e-05
-3.6343e-06
4.2374e-05
8.5847e-05
0.00012643
0.00016136
0.00018522
0.00019682
0.00019779
0.00019651
0.00019619
0.00019414
0.00019127
0.00018812
0.0001828
0.00017268
0.00015511
0.00013485
0.0001039
6.9522e-05
3.3681e-05
-1.565e-05


==> Data/Experiments_and_Simulation_Data/requirements.txt <==
anyio==3.6.2
astroid==2.15.0
asttokens==2.2.1
attrs==22.2.0
autopep8==2.0.2
backcall==0.2.0
black==23.1.0
bleach==6.0.0
certifi==2022.12.7
cffi==1.15.1
charset-normalizer==3.1.0
click==8.1.3
colorama==0.4.6
comm==0.1.3
contourpy==1.0.7
coverage==6.5.0
cryptography==40.0.0
cycler==0.11.0
debugpy==1.6.6
decorator==5.1.1
dill==0.3.6
docutils==0.19
exceptiongroup==1.1.1
executing==1.2.0
flake8==6.0.0
fonttools==4.39.2
ghp-import==2.1.0
git-changelog==1.0.0
griffe==0.25.5
h11==0.14.0
httpcore==0.16.3
httpx==0.23.3
idna==3.4
importlib-metadata==6.1.0
importlib-resources==5.12.0
iniconfig==2.0.0
ipykernel==6.22.0
ipympl==0.9.3
ipython==8.11.0
ipython-genutils==0.2.0
ipywidgets==8.0.6
isort==5.12.0
jaraco.classes==3.2.3
jedi==0.18.2
jeepney==0.8.0
Jinja2==3.1.2
joblib==1.2.0
jupyter_client==8.1.0
jupyter_core==5.3.0
jupyterlab-widgets==3.0.7
keyring==23.13.1
kiwisolver==1.4.4
lazy-object-proxy==1.9.0
Markdown==3.3.7
markdown-it-py==2.2.0
MarkupSafe==2.1.2
matplotlib==3.7.1
matplotlib-inline==0.1.6
mccabe==0.7.0
mdurl==0.1.2
mergedeep==1.3.4
mike==1.1.2
mkdocs==1.4.2
mkdocs-autorefs==0.4.1
mkdocs-coverage==0.2.6
mkdocs-gen-files==0.4.0
mkdocs-literate-nav==0.6.0
mkdocs-material==8.5.11
mkdocs-material-extensions==1.1.1
mkdocstrings==0.19.1
mkdocstrings-python==0.8.3
more-itertools==9.1.0
mypy==1.1.1
mypy-extensions==1.0.0
nest-asyncio==1.5.6
numpy==1.24.2
packaging==23.0
parso==0.8.3
pathspec==0.11.1
pexpect==4.8.0
pickleshare==0.7.5
Pillow==9.4.0
pkginfo==1.9.6
platformdirs==3.1.1
pluggy==1.0.0
prompt-toolkit==3.0.38
psutil==5.9.4
ptyprocess==0.7.0
pure-eval==0.2.2
pycodestyle==2.10.0
pycparser==2.21
pydocstyle==6.3.0
pyflakes==3.0.1
Pygments==2.14.0
pylint==2.17.1
pymdown-extensions==9.10

pytest==7.2.2
pytest-cov==4.0.0
pytest-flake8==1.1.1
python-dateutil==2.8.2
PyYAML==6.0
pyyaml_env_tag==0.1
pyzmq==25.0.2
readme-renderer==37.3
requests==2.28.2
requests-toolbelt==0.10.1
rfc3986==1.5.0
rich==13.3.2
scikit-learn==1.2.2
scipy==1.10.1
SecretStorage==3.3.3
semver==2.13.0
setuptools-scm==7.1.0
six==1.16.0
sniffio==1.3.0
snowballstemmer==2.2.0
stack-data==0.6.2
stubs==1.0.0
threadpoolctl==3.1.0
toml==0.10.2
tomli==2.0.1
tomlkit==0.11.6
tornado==6.2
traitlets==5.9.0
twine==4.0.2
typing_extensions==4.5.0
urllib3==1.26.15
verspec==0.1.0
watchdog==3.0.0
wcwidth==0.2.6
webencodings==0.5.1
widgetsnbextension==4.0.7
wrapt==1.15.0
zipp==3.15.0


==> Data/Experiments_and_Simulation_Data/sbd-0.0.post127+gbdc53ac.d20230614.dist-info/top_level.txt <==
sbdt


==> Data/Expert_Evaluations/BaradiBesher.txt <==
#pictureIndex rating
1	0.7868055555555555
2	0.9673611111111111
3	0.8673611111111111
4	0.8673611111111111
5	0.8048611111111111
6	0.9479166666666667
7	0.9409722222222223
8	0.9854166666666666
9	0.9423611111111112
10	0.8006944444444445

==> Data/Expert_Evaluations/HoffmannPatrick.txt <==
#pictureIndex rating
1	0.8141106499565972
2	0.9918884277343751
3	0.668277316623264
4	0.9266106499565974
5	0.49744398328993056
6	0.9502217610677084
7	0.8654995388454861
8	1.0
9	0.804388427734375
10	0.5779995388454862

==> Data/Expert_Evaluations/KaepernickBartosz.txt <==
#pictureIndex rating
1	0.5
2	0.8666666666666667
3	0.5
4	0.6902777777777778
5	0.5
6	0.8694444444444445
7	0.775
8	0.9750000000000001
9	0.6791666666666667
10	0.5

==> Data/Expert_Evaluations/LippeGrzegorz.txt <==
#pictureIndex rating
1	0.9532407336764865
2	1.0
3	0.6712962892320421
4	0.8587962892320421
5	0.42546295589870875
6	0.897685178120931
7	0.8782407336764866
8	1.0
9	0.4296296225653754
10	0.3365740670098199

==> Data/Expert_Evaluations/MilbaierPaul.txt <==
#pictureIndex rating
1	0.6977777693006727
2	0.9644444359673394
3	0.6047222137451171
4	0.981111102634006
5	0.5963888804117838
6	0.6602777693006727
7	0.6811111026340061
8	0.9797222137451171
9	0.6074999915228949
10	0.3658333248562283

==> Data/Expert_Evaluations/NeureutherPhilip.txt <==
#pictureIndex rating
1	0.6569010416666667
2	0.9707899305555556
3	0.6249565972222223
4	0.8152343750000001
5	0.577734375
6	0.9249565972222222
7	0.8235677083333334
8	1.0
9	0.7985677083333333
10	0.5819010416666667

==> Data/Expert_Evaluations/PfisterChristian.txt <==
#pictureIndex rating
1	0.6879629347059462
2	0.9226851569281684
3	0.6199073791503906
4	0.7462962680392795
5	0.6337962680392796
6	0.8462962680392796
7	0.7768518235948351
8	0.9824073791503907
9	0.7212962680392796
10	0.6976851569281685

==> Data/Expert_Evaluations/RiekMarkPhilipp.txt <==
#pictureIndex rating
1	0.7500462849934896
2	0.9500462849934896
3	0.7000462849934896
4	0.8097685072157118
5	0.5903240627712674
6	0.8097685072157118
7	0.7792129516601562
8	0.9542129516601563
9	0.7597685072157119
10	0.7500462849934896

==> Data/Expert_Evaluations/RommelBernd.txt <==
#pictureIndex rating
1	0.0
2	0.9872395833333334
3	0.0
4	0.9775173611111112
5	0.0
6	0.9733506944444446
7	0.0
8	0.9927951388888889
9	0.0
10	0.19835069444444448

==> Data/Expert_Evaluations/SaracinoRoberto.txt <==
#pictureIndex rating
1	0.6138888888888889
2	0.9236111111111112
3	0.55
4	0.6930555555555555
5	0.4986111111111111
6	0.8236111111111112
7	0.7986111111111112
8	1.0
9	0.6930555555555555
10	0.49583333333333335

==> Data/Expert_Evaluations/SchrollChristian.txt <==
#pictureIndex rating
1	0.3527777777777778
2	0.8722222222222222
3	0.4208333333333334
4	0.6097222222222223
5	0.38888888888888895
6	0.9055555555555557
7	0.8444444444444444
8	0.9847222222222223
9	0.701388888888889
10	0.4486111111111112

==> Data/Expert_Evaluations/WintermayrKlaus.txt <==
#pictureIndex rating
1	0.6961111280653212
2	0.8197222391764323
3	0.4002777947319879
4	0.7363889058430989
5	0.2975000169542101
6	0.8030555725097657
7	0.7266666836208767
8	0.9711111280653211
9	0.5794444613986545
10	0.19750001695421004

==> Data/Expert_Evaluations/ZimmermannMartin.txt <==
#pictureIndex rating
1	0.0000000000000000
2	0.9700000000000000
3	0
4	0.7300000000000000
5	0
6	0.9800000000000000
7	0
8	1.0000000000000000
9	0
10	0.4958333333333333

==> Data/Expert_Evaluations/ZwergerKlaus.txt <==
#pictureIndex rating
1	0.0
2	0.9560184902615019
3	0.0
4	0.6046296013726129
5	0.0
6	0.9143518235948351
7	0.0
8	0.9976851569281684
9	0.0
10	0.6449073791503906

==> Data/Expert_Evaluations/notizen.txt <==
wirkungsgrad
- dampings kombinieren und sauber aufteilen?
- externe Kraft = -K*x_rack (Achssteifigkeit) hinzufügen K= 30-600 N*mm (varriiert mit der Fahrtgeschiwndigkeit)


